WALLABY Pilot Survey: Gas-Rich Galaxy Scaling Relations from Marginally-Resolved Kinematic Models

We present the first set of galaxy scaling relations derived from kinematic models of the Widefield ASKAP L-band Legacy All-sky Blind surveY (WALLABY) pilot phase observations. Combining the results of the first and second pilot data releases, there are 236 available kinematic models. We develop a framework for robustly measuring HI disk structural properties from these kinematic models; applicable to the full WALLABY survey. Utilizing this framework, we obtained the HI size, a measure of the rotational velocity, and angular momentum for 148 galaxies. These comprise the largest sample of galaxy properties from an untargetted, uniformly observed and modelled HI survey to date. We study the neutral atomic Hydrogen (HI) size-mass, size-velocity, mass-velocity, and angular momentum-mass scaling relations. We calculate the slope, intercept, and scatter for these scaling relations and find that they are similar to those obtained from other HI surveys. We also obtain stellar masses for 92 of the 148 robustly measured galaxies using multiband photometry through the Dark Energy Sky Instrument Legacy Imaging Survey Data Release-10 images. We use a subset of 61 of these galaxies that have consistent optical and kinematic inclinations to examine the stellar and baryonic Tully Fisher relations, the gas fraction-disk stability and gas fraction-baryonic mass relations. These measurements and relations demonstrate the unprecedented resource that WALLABY will represent for resolved galaxy scaling relations in HI.

==> datafile1.txt <==
Title: WALLABY Pilot Survey: Gas-Rich Galaxy Scaling Relations from
    Marginally-Resolved Kinematic Models 
Authors: Deg N., Arora N., Spekkens K., Halloran R., Catinella B., 
    Jones M.G., Courtois H., Glazebrook K., Bosma A., Cortese L., Denes H., 
    Elagali A., For B.-Q., Kamphuis P., Koribalski B.S., Lee-Waddell K., 
    Mancera Pina P.E., Mould J., Rhee J., Shao L., Staveley-Smith L., 
    Wang J., Westmeier T., Wong O.I.
Table: Galaxy properties table
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes Format Units        Label                   Explanations
--------------------------------------------------------------------------------
   1- 22 A22    ---          WALLABY           WALLABY designated name of galaxy
  24- 40 F17.13 deg          RAdeg-model       Right Ascension, kinematically modelled galaxy center (J2000) (1)
  42- 61 F20.16 deg          DEdeg-model       Declination, kinematically modelled galaxy center (J2000) (1)
  63- 69 F7.1   km.s-1       Vsys-model        Kinematically modelled systemic velocity (1)
  71- 89 F19.12 Jy.Hz        FCorr             Corrected total flux of the galaxy
  91- 91 I1     ---        f_Dist              Distance Method flag (2)
  93-111 F19.15 Mpc          Dist              Distance used
 113-116 F4.1   deg          I                 Measured galaxy inclination (1)
 118-121 F4.1   deg        e_I                 Uncertainty in I
 123-140 F18.14 arcsec       DHIa              ?="" HI diameter (arcseconds) of galaxy, corrected for beam smearing
 142-160 F19.15 arcsec     b_DHIa              ?="" lower bound on DHIa
 162-179 F18.14 arcsec     B_DHIa              ?="" Upper bound on DHIa
 181-200 F20.16 kpc          DHIk              ?="" HI diameter (kpc) of galaxy, corrected for beam smearing
 202-221 F20.16 kpc        b_DHIk              ?="" lower bound on DHIk
 223-241 F19.15 kpc        B_DHIk              ?="" Upper bound on DHIk
 243-261 F19.15 km.s-1       VHI               ?="" Velocity, HI at the HI Radius, RHI
 263-281 F19.16 km.s-1     e_VHI               ?="" Lower uncertainty on VHI
 283-301 F19.16 km.s-1     E_VHI               ?="" Upper uncertainty on VHI
 303-322 F20.14 kpc.km.s-1   Jcross            ?="" Upper limit on specific angular momentum
 324-343 F20.15 kpc.km.s-1 e_Jcross            ?="" Lower uncertainty on Jcross
 345-364 F20.15 kpc.km.s-1 E_Jcross            ?="" Upper uncertainty on Jcross
 366-383 F18.15 [Msun]       logMHI            log, HI mass of galaxy (3)
 385-402 F18.16 [Msun]     e_logMHI            Lower uncertainty on logMErr
 404-421 F18.16 [Msun]     E_logMHI            Upper uncertainty on logMErr
 423-440 F18.15 [Msun]       logMstar          ?="" log, stellar mass of the galaxy
 442-459 F18.16 [Msun]     e_logMstar          ?="" Uncertainty in logMstar
 461-478 F18.15 [Msun]       logMBary          ?="" log, baryonic mass of the galaxy
 480-499 F20.18 [Msun]     e_logMBary          ?="" Lower uncertainty on logMBary
 501-520 F20.18 [Msun]     E_logMBary          ?="" Upper uncertainty on logMBary
 522-539 F18.15 deg          Photi             ?="" Optical (photometric) inclination of the galaxy
 541-561 F21.19 ---          Qcross            ?="" Disk stability parameter
 563-583 F21.19 ---        E_Qcross            ?="" Upper uncertainty on Qcross
 585-604 F20.18 ---        e_Qcross            ?="" Lower uncertainty on Qcross
 606-625 F20.18 ---          fatm              ?="" Atomic gas fraction for the galaxy
 627-646 F20.18 ---        e_fatm              ?="" Lower uncertainty on fatm
 648-667 F20.18 ---        E_fatm              ?="" Upper uncertainty on fatm
 669-669 I1     ---          RobustSampleFlag  Flag, 1=galaxy has robustly measured structural properties
 671-671 I1     ---          FullStellarFlag   Flag, 1=galaxy belongs to the full stellar sample
 673-673 I1     ---          InclMatchedFlag   Flag, 1=galaxy belongs to the inclination matched stellar sample
--------------------------------------------------------------------------------
Note (1): Modelled using the WALLABY Kinematic Analysis Proto-Pipeline, 
    WKAPP; Deg et al. (2022) [2022PASA...39...59D].
Note (2): Distance method used as follows:
    1 = Galaxies with systemic velocities less than 5000 km s−1 have
        distances derived from the Cosmicflows-3 Distance-Velocity
        Calculator, Kourkchi et al. (2020) [2020AJ....159...67K];
    0 = Galaxies with systemic velocities greater than 5000 km s−1 we
        use the Hubble flow distances (with H0 = 70 km s−1 Mpc−1)
        calculated using the CMB corrected systemic velocities,
        Fixsen et al. (1996) [1996ApJ...473..576F];
Note (3): HI mass of the galaxy corrected for the flux discrepancy
    and CMB distance.
--------------------------------------------------------------------------------
WALLABY J163512-580438 248.803775646559  -58.0772663832092     2739.6  65795.73932929689  1  31.25165889035938  39.6  3.4 242.23506053268767 217.13105586622777  262.74666034404555  36.4190092621398     32.58247949517554    39.744392352348775 203.7832929782082   14.954329439336423  14.954329439336423   3710.792817221357    611.1396894485588    663.221265940589     9.504300310812296 0.0216178639194772 0.0227505641995193                                                                                                                                                                                                                                                       0 0 0 
WALLABY J130854-163609 197.228340165338  -16.60264013832724    2574.8  25672.45756261593  1  36.32390045551356  76.5  2.8 150.01551020408164 116.8179181576256   178.07057552779833  25.884548044621244   19.88204947877448    31.247320596810614 111.93877551020408  13.702248421675993  13.702248421675993   1448.7423063749748   477.48935021100897   513.2944235264256    9.226208787032398 0.0193384543483947 0.0202398595189432                                                                                                                                                                                                                                                       1 0 0 
WALLABY J130906+051433 197.2774074671229   5.24273803296036    3598.4  19073.747013768545 1  52.28372508940064  50.2  5.8 129.208359375       89.99673000817543  155.03639108053812  31.856499231087135   21.50747750754887    39.11401298944343   75.6859375         11.480915034959002  11.480915034959002   1205.5445048864294   457.51674685184634   574.5085861686039    9.41352545166086  0.0258894960015396 0.0275312254599633  8.64191008911514  0.2996538186050221  9.595138652473219 0.030268410650593935 0.030268410650593935 45.08040664897314  0.35491281257574914   0.1316092627672494    0.11787625630395596  0.88862917503785     0.11125017184270845  0.1222995590933287   1 1 1 
WALLABY J164157-622910 250.48770820352   -62.486364407637      4391.3  21401.97232774451  1  53.377846366395296 52.2  8.2 122.22151187904969 104.18880213015947  134.2095104370282   30.6612347795794     25.82039154578668    34.51351653024035   88.86738660907127  58.813374711126144  58.813374711126144   1362.3919025341925  1072.8164509301364   1116.7418886842906    9.481532281612427 0.0364616203383736 0.039805689744794                                                                                                                                                                                                                                                        1 0 0 
WALLABY J132402-243938 201.0114532599365 -24.66071131301737    2053.2  34069.07365703651  1  28.057698334501204 53.4  5.4 166.46845070422535 135.90154661229678  184.39087847098     22.273529484544333   18.03029652416457    24.999087345823856  81.37464788732395  11.715743663292018  11.715743663292018    906.2503095063616   241.37113658792353   303.1212749862444    9.124820797023654 0.0240669998361422 0.0254793543544149 10.380859115404784 0.5479942346015445 10.412214194621262 0.4774664850634025   0.4774664850634025   64.19534585635535  0.031001381076627785  0.025838861082223417  0.06628179012657046  0.06965308731020596  0.05020875524407004  0.14368103218271347  1 1 1 
WALLABY J122733+061359 186.888002798772    6.23326818577916    6402.0  21146.51163097588  0  96.335493988495    31.0  4.8 127.7932088888889  115.06959517783012  141.6004852225041   58.01753728792051    51.88432489691317    65.76200175025431  140.6080888888889   22.229416859548436  22.229416859548436   4078.867520047176   1189.3151845271263   1076.0376472933876    9.989167781694595 0.0256488036516753 0.0272591892957176 11.651256133087749 0.3115028002822377 11.66383738665623  0.2986889152672454   0.2986889152672454   45.60152701613518  0.009535830825957917  0.00631096197380352   0.01074964458127626  0.028553816455208374 0.01583725669876325  0.03009647140135446  1 1 0 
WALLABY J131234-173225 198.1452134235389 -17.54042901333131    2750.0  63200.484600414544 1  38.698212882564405 65.3  4.1 168.17459317585303 153.99894607556155  183.97592188346397  31.045842734865367   28.338837632640644   34.40155258542925  176.96496062992125  36.64966886063115   36.64966886063115    2747.013168649088    865.8314586612618    808.4324535361205    9.672458615818254 0.0101299423108915 0.0103718781613171 10.558219574057619 0.0816734537367072 10.628486366199906 0.06846464236744332  0.06846464236744332  72.3310268430764   0.06827481759910141   0.015521328723992606  0.01896707891431547  0.14938466520817473  0.0252314797640901   0.02911818994386444  1 1 1 
WALLABY J104309-300301 160.79006085423   -30.0516764305162     3191.4  36947.32566260981  1  48.4854823652295   41.3  5.2 163.8164406779661  156.21435726348938  172.2821949538583   37.85613079053947    36.03687643848068    40.34355877983418   97.60694915254236  15.219705539375356  15.219705539375356   1847.5107165920897   409.47471038189576   376.86551526451774   9.63516283853514  0.0160273051570118 0.0166415200829774 10.017308599667139 0.7163748190273651 10.210433190970198 0.3169047555852682   0.3169047555852682   55.98837756142573  0.13003566417142037   0.07987865533874126   0.1483362404758703   0.35897434856637467  0.19893571107900548  0.39972535339917464  1 1 0 
WALLABY J163916-601108 249.820691231407  -60.1856836109838     3347.3  11846.290420510257 1  39.50848092348446  49.3  0.6  89.6776            59.948942448286886 108.00476080029198  16.187392629658294    9.941537772976854   20.486998751826015  72.896              7.929251964039937   7.929251964039937    589.9980865657856   220.88900134147107   291.8258752170269    8.963319427516522 0.0376031713739877 0.0411703221516095                                                                                                                                                                                                                                                       1 0 0 
WALLABY J133741-150605 204.4217999440328 -15.10139360397983    7992.2  21459.341760326453 0 118.42982492768868  43.4  4.2 130.3741137123746  117.77891787575656  143.51255573711683  72.84731388721525    65.39384875208376    81.94833998069389  179.1705685618729   14.938017481062634  14.938017481062634   6526.047323688787   1359.4152339803431   1211.8180171566423   10.17489495964702  0.0237853152660072 0.0251638460359302                                                                                                                                                                                                                                                       0 0 0 
WALLABY J132433-210813 201.1375673619852 -21.13871746053412    2658.9  48744.96757850947  1  36.61960455448138  52.7  0.0 183.19413461538463 169.4153623754914   194.5073043954128   32.08461290553319    29.602114287512663   34.42934465633687  175.89206730769232   6.079632495297899   6.079632495297899   2821.7144463606487   303.7411850751892    315.85723461582694   9.511713474916991 0.0201163649086879 0.0210935959075264 10.348026812761923 0.0767442778638178 10.426047626435794 0.06321218574213461  0.06321218574213461  46.17118434973851  0.12093810711069565   0.021423685284236785  0.022760426263252472 0.1644370272970341   0.029716704528620595 0.03394734535174275  1 1 1 
WALLABY J101359-253824 153.496384484489  -25.6400289375069     3180.8  30053.70437353225  1  49.08045333119304  68.8  2.5 157.0531339031339  138.85676640356934  174.01974062390855  36.68243947459359    32.26041673014346    41.25362591551741  106.13005698005698   6.5437434849034934  6.5437434849034934  1946.5546958030543   362.5903758819735    354.6750000789191    9.55607152970514  0.0143976075688208 0.0148913273999777  9.134194541120502 0.1544970980632376  9.793753423794447 0.03068512858790129  0.03068512858790129  71.71750793803204  0.31485466338053      0.05174729884811276   0.04498414208466462  0.7810015115396155   0.07874450120626374  0.08442174161539255  1 1 1 
WALLABY J124645+055723 191.690581752405    5.95642816005398     828.5  62037.98397483109  1  10.756574508715495 40.3 10.4 206.43680798004988 183.61267122830253  226.036833940314    10.65125025043322     9.446598880689098   11.76167804514834  117.09423534187786  39.251818336420605  39.251818336420605    623.6000017547315   274.052816705147     279.56933543974645   8.552362044682557 0.0153820034317515 0.0159468770683925  9.512377453650085 0.3647368811344371  9.572326644680556 0.2966806515125189   0.2966806515125189   50.92716887205673  0.12993265520124966   0.08391256265684285   0.15071978356986795  0.12893450833193149  0.06830511309105401  0.1311872525721645   1 1 0 
WALLABY J134019-235122 205.082692315635  -23.85631890730078    6503.7  27261.96275952856  0  97.00951117864386  34.5  5.0 134.22125373134327 123.944492693979    148.42067253823194  61.52924745461927    56.5596243380324     69.44705515521929  216.5179104477612   36.94863481257524   36.94863481257524    6661.092045148696   1993.884436577206    1674.7170537047905   10.105542141386756 0.0225253790646391 0.0237579126508844 11.014534821221682 0.1573623637110186 11.081409124180354 0.13113857785553762  0.13113857785553762  29.11114207092533  0.06730711189828778   0.026471134350254406  0.031135684473670062 0.14271406800575276  0.044409074677195466 0.05833189724973253  1 1 1 
WALLABY J130017-122041 195.0717585104816 -12.34494200307117    1573.2  77611.38731121125  1  23.998919157717317 50.5  8.9 236.0667432950192  199.58799537057865  252.72524350059132  27.243656276551388   22.958223686066464   29.35272685565445   91.5507662835249   26.525631028175244  26.525631028175244   1247.0888042416211   457.8711009565776    557.4949058827593    9.346665200851437 0.0117419456438057 0.0120682533756077  9.161205317840214 0.1485560395985583  9.648224562294347 0.043507373374721325 0.043507373374721325 61.53430066922272  0.2814282444183534    0.06757266510430236   0.068305575495747    0.6741777371517779   0.08224936541332871  0.09003448777134201  0 0 0 
WALLABY J171829-602453 259.622204219982  -60.4147663950013     5633.0  27868.056264969426 0  80.95869670476695  62.8  4.9 132.27830985915494 116.851692910431    151.15243812751453  50.56616021088573    44.32682139086368    59.03424831069146  136.08802816901408  19.39507083446474   19.39507083446474    3440.724517588948   1066.5698354905385    914.9167881061024    9.957990083748784 0.0233326927908663 0.0246577814717312                                                                                                                                                                                                                                                       1 0 0 
WALLABY J130223-122031 195.5990001350209 -12.34198841911243    5130.1  24677.562327233754 0  77.97969119286218  52.0  3.4 130.56767458603312 121.7275655470897   139.69059464053012  48.04124268789592    44.60033784183434    52.50549683608345  187.33095752339813  15.275763648398833  15.275763648398833   4499.805996668745    785.07983644172      689.2273341176414    9.87262166821098  0.02086424541862   0.021917407712559                                                                                                                                                                                                                                                        1 0 0 
WALLABY J122726+061551 186.85974596815     6.26417982396419    1447.2  33540.1704970592   1  26.42360814683026  41.2  3.3 160.96350123864576 150.77753343615086                      20.258948578083523   18.92918367960882                        81.31395540875309  21.165180184990056  21.165180184990056    823.6676206532527                        268.4563703361415    9.065905895269802 0.0226638283286426 0.0239119834030105 10.212139661805459 0.123331184101195  10.252110708167674 0.11098165956429717  0.11098165956429717  30.97109344616633                                                                   0.08792835648276787  0.02429923095486587  0.03057867714406681  0 0 0 
WALLABY J123630+001315 189.127331692419    0.220839950936749   3712.8  24673.316954520997 1  53.70834249373565  50.1  0.1 146.59063569682152 133.80028545805905  155.61202885422838  37.36215163368927    33.95258222570636    40.33037587675333   85.73850855745721   6.405175065466564   6.405175065466564   1601.6875787850404   246.90112085034374   265.82125894993703   9.548667425905126 0.0139422624529039 0.0144047424750386  8.826819500214382 0.176617542469093   9.736113977454599 0.020453644531329473 0.020453644531329473 26.798787652852315 0.32003233519554053   0.028391861688508917  0.03621422575474734  0.8767731001077798   0.06803570089704787  0.07184913874645568  1 1 0 
WALLABY J100801-473847 152.0057660323939 -47.64655497195623    3344.6  18375.738623888108 1  51.936468179002965 81.0  8.4  84.95155963302753                     205.88350271277903  20.012176176173107                        51.702638911583065  79.89571865443426  20.532991149948984  20.532991149948984    799.4435987172493  1471.4210655268648                         9.391546019753337 0.023579597137342  0.0249336998440714                                                                                                                                                                                                                                                       0 0 0 
WALLABY J133115-250859 202.8137515123197 -25.14974885596296    7960.2  24565.418439401223 0 117.9012680582019   26.9  6.3 140.36225563909775 123.49846994359211  161.21156275776502  78.3772298621274     68.47739210745858    91.74892741392529  115.03074119561856  23.002111293608298  23.002111293608298   4507.895421949941   1670.4990223001619   1470.8137194046476   10.22971750703528  0.0346527434449033 0.0376593494224017 10.431500019557703 0.0786575853075373 10.69827330414188  0.04255748222775679  0.04255748222775679  33.72470092013249  0.10043180402200537   0.029817926264908715  0.032345199320134674 0.45896331254898926  0.07803966497017123  0.08882719965555992  0 0 0 
WALLABY J165724-595238 254.350178217669  -59.8774969712413     3203.7  40437.13170040352  1  37.51507711899139  46.0  6.9 173.27035928143712 159.18729602617296  187.03521449366156  31.038126928254687   28.43388427974114    33.90802663222837  107.02068931903636  16.568204855479582  16.568204855479582   1660.8608695167804   410.69234493673133   396.47694433782675   9.45154841834441  0.0123740837194628 0.0127370169268683                                                                                                                                                                                                                                                       1 0 0 
WALLABY J131334-152553 198.3930237665805 -15.43162201129103    2501.8  74279.85864474459  1  35.338183519849686 23.0  5.3 220.99608163265304 212.99071825365695                      37.511495625556016   36.12668014253347                        72.62204081632653  17.45895733508773   17.45895733508773    1362.0806832002916                        377.7398641165283    9.663715900954772 0.0093172972539896 0.0095215799982337  9.814711734749928 0.2207504113418945 10.105533563901473 0.0991542091743085   0.0991542091743085   28.68911212740223                                                                   0.48810820210953026  0.1099945351014269   0.13600763320650874  0 0 0 
WALLABY J130203-145302 195.5149418546055 -14.88408311636801    1350.0  40053.516309604536 1  17.589839597143413 55.8  7.4 158.53146718146718 133.42644811257048  193.78938224553008  13.274953061449466   11.086981276803868   16.476365009929584 100.73667953667956  12.597055979384585  12.597055979384585    668.637346207849    244.86246817886007   193.817169671961     8.789520795897026 0.016926773759458  0.0176133504598841                                                                                                                                                                                                                                                       1 0 0 
WALLABY J123236+023943 188.153041402843    2.6622051217164     1726.7  58603.087643931525 1  29.50989417681417  81.0  5.1 220.89498591549292  79.75654099535333                      31.31016546086252    10.57261474894109                        69.79464788732395  20.655070992981287  20.655070992981287   1092.6409868173755                       1047.0418701900928    9.404212191423165 0.0101558906427303 0.0103990824791413  9.35768469868231  0.4961810065607501  9.756086872468323 0.13804528655079018  0.13804528655079018  84.1461080237992                                                                    0.6004254433876267   0.17737142709487055  0.2392209122484995   0 0 0 
WALLABY J130225-174046 195.6082197035192 -17.67947668245709    4647.7  42510.86087060431  1  65.39584400874743  82.2  3.3 180.11384615384617  71.74578257357457  251.2604229552493   56.30699112958444    20.662797510339523   79.51945692830117  222.5452488687783    9.310674065846156   9.310674065846156   6265.42667699273    2845.0400100347347   4228.350990878916     9.955956586955022 0.0158869280791158 0.0164902269599824                                                                                                                                                                                                                                                       1 0 0 
WALLABY J132608-163111 201.5349252929639 -16.51991595790436    6889.5  25975.895328541148 0 102.80923525675556  20.4  3.0                    103.77914972529857                                           49.51851658456678                                                                                                                                                  10.134991171690183 0.0162417120981928 0.0168727960507926 10.40304409421568  0.1927693609930214 10.640650808378192 0.10112261352319685  0.10112261352319685  17.904607404231314                                                                  0.4213802066729919   0.10299781293361988  0.127172316384351    0 0 0 
WALLABY J103918-265030 159.826114089202  -26.8421423499319     3070.3  18636.73692035045  1  46.80343735351557  71.0  1.9 130.56913580246913 113.88718491981416  150.39021975264924  28.834710988126044   24.929357002624304   33.95476799750599  168.1925925925926    6.613578739341929   6.613578739341929   2424.8923988755187   525.9281470878144    423.77612167974587   9.307281763095444 0.0219463894715961 0.023114717221933  10.139884432503587 0.0983576718558794 10.218517599684702 0.08050690875369959  0.08050690875369959  72.00517731691507  0.17247840233674808   0.04890297164833904   0.052258084796929595 0.16561433759777983  0.036184141139312995 0.042783811477455747 1 1 1 
WALLABY J125956-192430 194.9833370349134 -19.40843429410134     830.1  25834.592748268973 1   9.890059500969826 64.5  2.3 143.24408450704226 102.98797206899064  165.4577360622374    6.715994519617119    4.723948927657728    7.900751039374232  22.940845070422537  6.85599410291575    6.85599410291575      77.03529488417158   36.6120672938152     45.87201406003398   8.09895581738086  0.0264300775914403 0.0281433761324336  7.205894762387489 0.1554705550403117  8.268606786440616 0.021221767599746144 0.021221767599746144 47.26187547964815  0.4495342371181558    0.16960696458313834   0.13418199706351247  0.9134458340206459   0.09749475236869676  0.10689764606258212  1 1 0 
WALLABY J130558+035723 196.4955249852761   3.956555189375222   7010.5  23364.528276951616 0 104.71845014320044  78.7  1.7 127.4542857142857   81.75044417677394  164.08994636829465  62.889099939156296   38.60818047302189    82.95784221624162  234.86530612244897  10.617123340318068  10.617123340318068   7385.233854487615   2690.5763146078943   3185.2234570819      10.10495981776954  0.0239524486152831 0.0253509958579929 10.869859822401047 0.1003615473315093 10.960460320293581 0.07969347707533103  0.07969347707533103  81.8731008920923   0.09450230184941198   0.044841602896096316  0.04149353919012588  0.1882926059070767   0.041670696797033994 0.04924347596053361  1 1 1 
WALLABY J103702-273359 159.259138014382  -27.5669677986882     2853.9  26977.12727558279  1  43.46270555119667  68.5  2.0 157.44173228346455 136.0739190822413   176.6235627252286   32.56718297267152    27.967023103551373   37.08241497774426  297.6448818897638   20.373128853416322  20.373128853416322   4846.72766469157    1003.715555974891    1016.3547280066597    9.403585604907322 0.0209602878501566 0.0220234174663183 10.794226337950848 0.0866014900327485 10.817443912210548 0.0816458920750982   0.0816458920750982   71.69416650839922  0.08070377507669406   0.023498783189100692  0.024549381134230837 0.05205655946120632  0.01137431632664665  0.013474737703540145 1 1 1 
WALLABY J102017-253913 155.074335651581  -25.653777049798      3441.5  25265.162817688608 1  52.86131349769414  40.1  5.6 133.7004091653028  125.52463613249384  144.359676753574    33.390853995428124   31.2370276603265     36.7960406582919    87.32422258592472  15.777143287723957  15.777143287723957   1457.9151833154397   412.0837830399391    357.44674914159015   9.545154390619022 0.0162131522219848 0.0168419754472815  8.991843292461878 0.1357799699588362  9.75726144440054  0.02285877172215045  0.02285877172215045  51.785046746901806 0.2749554005161534    0.049929983677604865  0.04414535110972005  0.8283744871265853   0.0728281823121516   0.07752418853085924  1 1 0 
WALLABY J165804-605308 254.51749855321   -60.8855805762615     1031.9  79158.37181790746  1  12.123080132078428 36.2  5.6 249.9991007194245  235.9259891432756   261.6181350422602   14.587343364420546   13.75382222960673    15.351126970405522  54.4296762589928   12.460611082568676  12.460611082568676    396.9921884020886   111.66985339881082   113.5677489574388    8.762079193112035 0.0087451713652306 0.0089248936955019                                                                                                                                                                                                                                                       1 0 0 
WALLABY J124433-021916 191.140971206404   -2.32119122315139    1587.4  68861.71173889432  1  27.1213498112401   64.8  1.5 225.53527896995703 213.68805583910944  240.694646950706    29.39163564645016    27.81911690235728    31.586914615615115  88.44592274678111  34.36778152841884   34.36778152841884    1299.7851678937343   602.1443933872415    574.6040920089954    9.400956803318545 0.0079744089965441 0.0081235763875344  8.770335275003042 0.1619863584052527  9.600736006968644 0.021097663898098418 0.021097663898098418 64.20145101640122  0.22784172405476313   0.024889385181815438  0.037156086775971    0.8522255784439551   0.05591646453188465  0.05851358683533614  1 1 1 
WALLABY J171015-615505 257.562693232989  -61.9181068796089     4825.7  35976.519256529406 1  61.16498846135029  45.9  4.5 128.00189688096754 118.53609747625958  134.72292501079102  36.89994750729711    34.00584330135248    39.70179731524935  174.76187141947804  22.90583199271699   22.90583199271699    3224.351940827873    667.4402570081314    675.5015326280447    9.82538132788308  0.0153718147496384 0.0159359265085381                                                                                                                                                                                                                                                       0 0 0 
WALLABY J123803-021549 189.514622115925   -2.26374353240962    2571.6  22058.200846610736 1  39.61000343253387  39.7  1.2 103.90241509433962  96.48361158417184  113.843179650519    19.10305647251408    17.609773483226807   21.67122243159128  181.6050273566125   54.292638739075585  54.292638739075585   1734.6055466429166   751.773596564451     654.1715209975229    9.235536235599469 0.0190054048166903 0.0198753252619976  9.707937175957586 0.1396878481998138  9.87077560126968  0.09114182923534919  0.09114182923534919  49.93812064347093  0.1820755662638144    0.05593018091243595   0.06243873039627633  0.31267589585339345  0.07257882252542755  0.08765418062869343  0 0 0 
WALLABY J100123-434533 150.3485208613377 -43.75939165205764    3548.7  35966.09602062994  1  54.51504972438579  31.8  2.5 160.12123456790124 151.9364244159137   169.38578299829518  41.57002367774368    39.36565001640779    44.5921322860145    95.580658436214    11.708168614648315  11.708168614648315   1986.6451171638728   387.7819885891105    348.7021662619387    9.725282513242217 0.0161445559729287 0.0167679665056681                                                                                                                                                                                                                                                       1 0 0 
WALLABY J125515+081543 193.8137732655482   8.262030013656128  21410.1   6062.019448792677 0 310.4527911058745   56.3  2.2  55.79649572649572  35.75951349942575   76.55605392606374  70.80846170557997    29.291541237024745  112.99232535934397   45.08717948717949  25.02712483375625   25.02712483375625    1596.2769110652798  1837.0418212058817   1822.006527656252    10.462964851507667 0.0473220543292249 0.0531161868207412 11.231409307063991 0.1009325431987013 11.32134461793894  0.08049934109296686  0.08049934109296686  27.797538124044227 0.010188391379955709  0.006933799272392246  0.007835990713486644 0.18704840191259747  0.050957310821730314 0.06242661350039119  1 1 0 
WALLABY J123641+030621 189.17337303601     3.10603801609878    1440.4  39074.96496238897  1  25.50586734324446  81.4  2.8 188.70254032258063 122.41006277102424                      23.0373971049856     14.675097963175226                       55.721572580645166  8.993558450001647   8.993558450001647    641.8399974273                           336.57431798552017   9.101535179159882 0.0232360513535478 0.0245498739843768  8.267284576616127 0.1769129935194402  9.2766032641146   0.021270003507927626 0.021270003507927626 76.3883109147926                                                                    0.9021228505673191   0.09011566765737306  0.09774642281791283  0 0 0 
WALLABY J133019-220858 202.579548517484  -22.14935413391487    5488.5  12365.496322315748 0  82.6624531650818   60.9  1.5  89.92949348769898  69.31615106094725  103.6019898492282   33.97551526227432    25.042529049932188   41.08189554536828  114.18118668596236   8.615675537281103   8.615675537281103   1939.682325456754    552.0684747385457    656.3504910431312    9.623184520651586 0.0364837184037991 0.0398320315652362  9.840884462187057 0.1257943867753708 10.100424587191949 0.06596868457513239  0.06596868457513239  51.426607364063855 0.16872811223899767   0.05213997932199661   0.047805494219872936 0.44987690839087263  0.09964755196636008  0.1170113165962636   1 1 1 
WALLABY J133058-215044 202.7428579512032 -21.84576232834223    7358.5  27003.682487369388 0 109.37413534734966  68.1  1.9 145.03904191616766 131.33946220230217  157.9412439690562   75.24526628178104    67.80296591742359    83.37141250961344  188.28323353293413  10.275795398103845  10.275795398103845   7083.711021790197   1151.6110244625813   1087.2326692559893   10.205608647086205 0.0196724358695181 0.0206060025836585                                                                                                                                                                                                                                                       1 0 0 
WALLABY J131237-142630 198.1566668683732 -14.44189483163003    6221.3  20835.78285908048  0  93.4418981168834   79.0  4.1 122.58606451612904  49.70966251220823  178.44690185779754  53.845121191297      17.956065867745217   80.55367277862877  137.51806451612904   9.66951385019569    9.66951385019569    3702.338424931784   2096.7822327218814   2728.0247852659154    9.95624951515806  0.0200319653152174 0.0210008143358813  9.802770205967676 0.084649053246899  10.26848968356345  0.028937100716044384 0.028937100716044384 82.37191454933422  0.22708481694142021   0.1237829554252701    0.0838709779441039   0.6577995924754739   0.07205309263713412  0.0779127141145306   1 1 1 
WALLABY J164249-610527 250.707724043491  -61.0910250693569     4459.2  22204.088884531466 1  54.20305827649754  78.4  8.6 140.4438779956427                                          36.05452491599608                                            151.73884997410502                                           2735.43607355798                                               9.510836928399426 0.0218107189497782 0.0229642632908788                                                                                                                                                                                                                                                       0 0 0 
WALLABY J130305+035925 195.7748594779248   3.99037967426574    2857.6  47070.02238578172  1  43.3129498699362   36.9  2.9 164.22650737877723 158.41146854282624  172.30031539106238  33.90514584831232    32.66237760442629    36.04344325060618   96.0601546029515    9.934528998161527   9.934528998161527   1628.4667760122504   271.1184168341962    228.10608213014277   9.64233631914132  0.011010274479851  0.0112966848332316 10.083944805308377 0.3309408035244363 10.256647938044798 0.19270455067348102  0.19270455067348102  18.5275003226903   0.09466813769912286   0.04154785836013072   0.058294868990287615 0.32811202683263047  0.12579404643796896  0.19189459171863807  1 1 0 
WALLABY J133214-210542 203.0588157542317 -21.09540063609771    5806.7  13631.36217273163  0  87.20302271328787  55.7  7.6 101.31729141475212  80.07935578030019  118.1010040618664   40.9132873790528     31.38978234719602    49.52541360459812   80.13288996372431  10.883079995233832  10.883079995233832   1639.2499777999342   567.6885712997752    604.2042801004881    9.71195872372367  0.0304689448558388 0.0327689408590554                                                                                                                                                                                                                                                       1 0 0 
WALLABY J132119-130231 200.3315871791042 -13.0419805039468     1295.5  21651.59813006098  1  16.517763671772528 37.4  6.8 101.6068603916614   92.85972129296437  111.47273507787293   7.773959748148319    7.037472251722786    8.845582919563535 131.30729199546383  57.78580400944672   57.78580400944672     510.3888013055469   294.9682255309747    272.9653465639911    8.4677488426843   0.0231730642477359 0.0244795714576966                                                                                                                                                                                                                                                       0 0 0 
WALLABY J131431-162247 198.6301987384938 -16.37979507195245    1476.7  17764.678726580194 1  19.136077211818595 38.6  2.1  97.6859212198221   88.82529078023057  103.5185856269818    8.624780530329557    7.756465367131934    9.50249908742602   80.2454484300362   27.569628119213736  27.569628119213736    346.0496906334704   154.1074555202954    153.73016574020716   8.50961957571134  0.0227589864372657 0.0240179385771313                                                                                                                                                                                                                                                       0 0 0 
WALLABY J123805-000137 189.52253576922    -0.0269999222049704  3747.0  28787.47178777324  1  54.022764667915474 73.6  1.5 143.34130081300813 110.23289230790766  180.98476214723505  36.7110145397714     27.781291706590498   47.238546704405536 160.17967479674795   8.061586419871832   8.061586419871832   2940.179185219634    991.1228474084694    863.154557858775     9.620713525821238 0.0150797944215881 0.0156222962188472 10.16024397415303  0.1256412767046812 10.303185479568656 0.0866618696189807   0.0866618696189807   70.47724356319743  0.1479046487434921    0.05148735354542783   0.06028935277980368  0.2804541137809325   0.060304457606332136 0.07220999128431312  1 1 1 
WALLABY J122852+041739 187.218610111251    4.29419801746214    4232.4  49365.332847336336 1  59.72156184038154  82.8  4.1 188.938                                                    54.01073170490302                                            144.078                                                      3890.879101289509                                              9.942040772109776 0.0114891220191992 0.0118013414467021  9.837663505150305 0.0937994223084812 10.271715695514843 0.03270346821031289  0.03270346821031289                                                                                      0.6319152627725094   0.062335250843214535 0.06682910982553263  0 0 0 
WALLABY J130358+054204 195.9919439732283   5.701191368643388  14678.5  11589.134979278057 0 214.25186170959512  76.6  7.9  72.1842735042735                                          68.19717441251656                                            240.0345299145299                                            8184.83835080381                                              10.422256618575956 0.0335100094357034 0.0363134491533543 10.98890585304549  0.1112749953734697 11.124411072865362 0.07888716736388979  0.07888716736388979  80.51782429944936                                                                   0.26802747448898545  0.06442312195733907  0.07676246100484532  0 0 0 
WALLABY J131051-205740 197.7146738251096 -20.96113156277374   10701.7  16962.703044390473 0 157.3790588254571   75.8 13.0 111.51986666666669                                         81.9524305336676                                             223.1697777777778                                            9144.652855273684                                             10.319745335496435 0.0300542247228374 0.0322897086235549                                                                                                                                                                                                                                                       0 0 0 
WALLABY J130802+062900 197.0107142573469   6.48335110491253    7133.0  11781.0783662495   0 106.39894418525796  62.9  8.8  96.99555977229602  49.626004375275656 125.7067522851404   47.5805059375617     20.391782235903012   64.3807900722802   145.63055028462998  73.97266347812212   73.97266347812212    3464.5876312541072  2983.1456886576184   3739.5827740236796    9.821416070410654 0.0363785442405042 0.0397066858319714 10.618223934561493 0.1234328589798057 10.702992839323858 0.09897804286188361  0.09897804286188361  58.17840082543631  0.0899246716599551    0.07370469851460275   0.06946879771902142  0.17731970478482742  0.05038588469711     0.062364114797084    1 1 1 
WALLABY J131712-171511 199.3010306727904 -17.25328485413454    2518.9  25109.59989835977  1  35.326985270392406 52.5  1.7 135.80528089887642 126.85964517609312  145.73302026524314  22.68474427048       21.110965069132877   24.82711386988068  130.34700374531835  10.57758204750137   10.57758204750137    1478.444223192923    259.6006009722628    222.5435735999434    9.19240933586377  0.0216503710928712 0.0227865707811698                                                                                                                                                                                                                                                       1 0 0 
WALLABY J130213-171416 195.5578293379022 -17.23782374438331     720.6  21229.24509607344  1   8.377633865435099 28.9  2.4 122.39277628032346 104.7890965339186   132.83625705652756   4.819445063699371    4.077954347840728    5.360752833354864  22.123719676549864  8.393136996461239   8.393136996461239     53.31202579290844   26.213002010572115   28.427397703484296  7.869533692054439 0.0254575545359649 0.0270432638421906                                                                                                                                                                                                                                                       1 0 0 
WALLABY J124111-013526 190.295872403341   -1.59063311853693    3997.2  18575.69049248659  1  56.75950893281939  66.9  4.5 125.66837735849056 101.52824220587486  145.58883182798854  33.58129898958167    26.69078657239115    39.84958254782378  102.44094339622642  10.413758677686754  10.413758677686754   1720.0499744817455   495.91821247106316   527.7890681305794    9.473378613806355 0.0181903781530774 0.0189857141153364  9.287698243052143 0.1538009808651841  9.774866147727657 0.04540621955566948  0.04540621955566948  59.34355673693224  0.3153613841727095    0.0787873373758323    0.07907259156447938  0.6742892479414903   0.09459711629945933  0.10444647884345366  1 1 1 
WALLABY J103244-283639 158.185507122903  -28.6111016338594     3606.5  20663.938883597933 1  55.27261693148296  82.6  7.4  74.64285714285714                                         18.31535206832716                                            255.4619047619048                                            2339.437362879874                                              9.4965895516741   0.0234860117188855 0.0248290779978148 10.74019993370526  0.2467055585253286 10.772432275235131 0.2235797573304854   0.2235797573304854   75.5224910480096                                                                    0.07153046444834649  0.03254843701250568  0.05237173307381267  0 0 0 
WALLABY J103915-301757 159.815014102517  -30.2985530965195     3755.9  59359.67326304883  1  58.25418544458096  79.7  2.5 240.1739603960396  186.10609436892085  279.5039440149581   67.29964778368469    51.87343760359214    78.82486335982583  205.73267326732676   9.345400516369116   9.345400516369116   6922.868224243486   1500.0277868054277   1901.3088109415987   10.000502158484291 0.01416005268835   0.0146373429536659 10.808465000047718 0.077545883220262  10.891276690493077 0.06308309131856227  0.06308309131856227  80.88413514517492  0.09867031072416337   0.026411431469104636  0.025952630875619977 0.17360380371906137  0.02903983275694004  0.033090897002782886 1 1 1 
WALLABY J124231+035729 190.630071209531    3.95830610947201     745.1  33393.24958878067  1   9.487072246642455 39.2  1.0 140.24725341426404 131.29410059332287  150.63143229868842   6.3013066258740285   5.879061247173254    6.893792694723492 100.35751138088013   9.970527199447844   9.970527199447844    316.19172571028406   61.14388825145541    52.60142225191244   8.174279487960716 0.021633674847747  0.0227680764700703  9.130035584541481 0.1117760932298725  9.19053629938347  0.09553744155330435  0.09553744155330435  42.11826679005191  0.18911707835609842   0.04584526616029175   0.06336233779407499  0.13003999887659404  0.03199772901199795  0.03899634768461655  1 1 1 
WALLABY J133756-240727 204.4868996317963 -24.12435097478599    9127.6  10532.2551184728   0 134.51842886145585  46.5  8.0  95.94372745490982  70.61904892749956  113.27026861888282  59.43349398347754    41.69281554234839    73.22010018999148  116.4382765531062   20.650890285143202  20.650890285143202   3460.1668044827657  1416.321614859177    1646.5242930417191    9.976441331493277 0.0417765302685229 0.0462270957706305 11.772103987117978 0.1635269345996679 11.781389468244317 0.15934872607149764  0.15934872607149764  34.318871079714505 0.0070904490110776305 0.00393400473378267   0.004661788428759249 0.021153665456710782 0.00843699128302811  0.011752701656950346 1 1 0 
WALLABY J103359-301003 158.496589506136  -30.1676537776029     3480.6  19018.22672705024  1  52.79848405819475  83.2  6.5  87.21359649122806                                         20.96208764069568                                            187.95350877192985                                           1969.9489616267283                                             9.420769315932253 0.0302554231481444 0.0325220814256574 10.356692421883997 0.0717364639038624 10.419824030333501 0.06139586371638828  0.06139586371638828  86.99362298074853                                                                   0.13529416109077974  0.026940543429089855 0.03106487655580544  0 0 0 
WALLABY J132947-175747 202.4485494945577 -17.9631064138782     1506.8 428911.8488357113   1  19.356161281170365 84.4  2.2 600.3745980707395  471.7412611040564   679.4586076963076   56.26950970200151    44.17917309272784    63.74569193114618  250.1363344051447    8.15754537608712    8.15754537608712    7037.524447816692   1164.5429484136923   1741.626779926147     9.902362896910324 0.0031301692643914 0.003152893785808                                                                                                                                                                                                                                                        1 0 0 
WALLABY J163924-565221 249.852575741763  -56.8727340852939     1465.8  97939.7804218736   1  16.844378060236203 43.4  6.4 277.4850822669104  259.47505653663313  291.31861787512605  22.527654532401872   21.0476084352936     23.75861992431728   67.3217550274223   11.040720804138767  11.040720804138767    758.3006198863792   165.79614731305202   174.1804224215779    9.14022547532562  0.0125334424530745 0.0129059252707399                                                                                                                                                                                                                                                       1 0 0 
WALLABY J132202-201335 200.5119056392954 -20.22631744384862    1887.4  15222.214481944058 1  27.097535344658844 51.2  2.5 110.20904024767802  99.49715173802645  120.82668336016457  13.931693728123236   12.462864159542256   15.750501670233508  72.3092879256966   10.642644506094603  10.642644506094603    503.6954265397423   139.8933854418993    127.24004195225116   8.744693808481777 0.0297155812846838 0.0318991178526086                                                                                                                                                                                                                                                       1 0 0 
WALLABY J130311-172230 195.7981672739039 -17.37508299509739    2959.3  40055.903642958096 1  42.37515241826538  25.9  1.5 173.1273588342441  163.5988667638511   181.8685108872597   35.029284903399954   33.03988482725492    37.23583142872404   10.36642842454794  14.08808005527696   14.08808005527696     181.56428735709667  258.1846883092051    257.0591717476754    9.553245469038922 0.016738976871542  0.0174100993196333                                                                                                                                                                                                                                                       0 0 0 
WALLABY J164739-570817 251.914424965982  -57.1380848979595      804.8  23911.88386081904  1   9.628128219449389 69.7 12.8 132.182479338843    62.19078318904531  169.45072227343286   6.009059576471195    2.54287989334163     7.878643978824996  38.7729617528349   11.49644544941413   11.49644544941413     116.49451856451196   70.78607507467065   101.73843895280834   8.042053911849141 0.0202075749323196 0.0211939068450384                                                                                                                                                                                                                                                       0 0 0 
WALLABY J130618-193547 196.5751502087019 -19.59638435985527    4252.9   9449.379672089066 1  60.41393547473327  76.5 13.4  71.12896882494005                                         18.88962282381885                                             84.63908872901678                                            799.4002311214321                                             9.234033942625016 0.0347494228534461 0.0377735718874028  8.570637284182851 0.140088922888939   9.42912282889072  0.027880971389071973 0.027880971389071973 86.82313566471119                                                                   0.861479370888837    0.11981206585394545  0.13540325794642055  0 0 0 
WALLABY J125604+034843 194.0193267649271   3.812093902197743    613.8  55486.6328195414   1   7.575190754981105 39.0  5.6 198.4779010494753  184.61030403893915  209.6138497007065    7.205458218687512    6.689790761081289    7.678443091866884  60.04701115577669  15.406724409368808  15.406724409368808    216.33311502000595   69.7069184874277     70.98839929904594   8.199331906422064 0.0109439766386678 0.011226903653613   7.116740522933608 1.7686112874832245  8.35548157492516  0.026561494191437163 0.026561494191437163 66.02181590310255  1.0115855167461438    0.15689742386900069   0.18640384277133362  0.9422889537160786   0.07935199630596035  0.08410591529521134  1 1 0 
WALLABY J103523-281855 158.848927913437  -28.3158060402717     3297.1  35028.106206134566 1  50.26572315664183  58.5  0.8 188.7121281464531  175.5799456757833   201.7174680391214   45.40334863960004    42.15873235195341    49.02141327290855  168.83478260869566   6.728597533625333   6.728597533625333   3832.832248636845    458.1780077517985    426.65247262409787   9.643316916542457 0.0160703477479291 0.0166879301245046 10.422421264002548 0.0904702590828616 10.510382450792594 0.07245029531670788  0.07245029531670788  51.08819473425721  0.13819326046151173   0.0277544421312074    0.030191103268256612 0.18334464682687354  0.034831386801694314 0.04046751130121235  1 1 1 
WALLABY J133017-214446 202.571126273483  -21.74632818456768    7310.0  19115.294870657133 0 108.69137167416795  37.9  1.6  97.57650071123756  90.43143662888302  102.1287301237314   48.927465664475285   44.9542670695521     53.23312208733797  223.8531531531532   36.523085338973644  36.523085338973644   5476.283732392715   1375.4083852676358   1338.197518730283    10.050127529606824 0.0237147206881864 0.025084842649484                                                                                                                                                                                                                                                        0 0 0 
WALLABY J170747-595059 256.947861281429  -59.8498523142318     4691.4  31131.65825248144  1  57.85744714410546  81.1  8.6 161.42254295532646                                         44.49028624516452                                            138.37239404352803                                           3078.11370971263                                               9.714277177614283 0.0146791601720117 0.0151927251154475                                                                                                                                                                                                                                                       0 0 0 
WALLABY J123917-003149 189.822341085072   -0.530497146300418   1064.7 839857.9586952009   1  13.9656062446674   75.7  1.3 853.815294117647   792.7036911192693   979.2635973923202   57.773666943939546   53.63322337065935    66.29532551138453   90.8686274509804    6.658455700608144   6.658455700608144   2624.906909002932    579.5174098187622    380.4599132750573    9.910681816978393 0.0017681503883988 0.0017753785267142  9.43645355860137  0.1470894609854482 10.137426343212171 0.025601232800511298 0.025601232800511298 77.1420168203438   0.19622535313301326   0.020063103818663344  0.027312803164382532 0.800920191006733    0.04910298146883648  0.051913634757840645 1 1 1 
WALLABY J122708+055255 186.786881240741    5.8820870825730704  1114.5  70756.62685828499  1  19.500066882370447 78.1 11.5                                                                                                                                                                                                                                                     9.126195711445726 0.0159443419869518 0.0165520932257479  9.162622196765478 0.1453262519280995  9.513139095373873 0.05935510256264287  0.05935510256264287  80.25226331366395                                                                   0.5538477357572245   0.09071448526287612  0.10262696713048283  0 0 0 
WALLABY J130221-154600 195.590275974464  -15.76689407031091    4821.2  56442.81669893075  1  67.22185002841965  81.1  2.7 186.23254237288137  96.88225145127448  263.8878245279284   59.90060334871323    30.02208151546273    85.86210325005122  192.0084745762712   54.39745802326077   54.39745802326077    5750.711737592355   4121.6342749987725   4497.684978012932    10.102985988446251 0.0139125991400721 0.0143730806463864 10.634617064910854 0.0907571541869547 10.779788517606299 0.06306615467471843  0.06306615467471843  76.73733908829085  0.0957278010818382    0.04017754605422844   0.04128970196162415  0.2841392562485975   0.04736348210420347  0.05396865537597858  1 1 1 
WALLABY J101457-433710 153.7377914732147 -43.61965737500125    3032.5 148872.72636837367  1  48.36432618660506  83.6  0.4 283.20187969924814 182.69796491991065  407.5166844551485   66.030599918478      42.25692515762459    95.48839483250184  149.7684210526316   36.43955683220099   36.43955683220099    4944.649345474238   3408.9866151796473   2983.33576497276     10.23822181368416  0.0110639782027348 0.011353226222468                                                                                                                                                                                                                                                        1 0 0 
WALLABY J130228-204117 195.6190451746206 -20.68822782521503    8395.2  17244.063979668335 0 124.5202042596613   45.2  8.0  98.5576833976834   75.20550389298553  116.57761156972708  56.67497918253984    41.6321817621504     69.7917809943302   159.59865664939196  45.34020797239716   45.34020797239716    4522.625271582806   2331.5396458328437   2485.2328017553637   10.12347566308882  0.0285741411899955 0.0305873976645809  9.775598703640794 0.2692906349124246 10.378476056003304 0.05582171038983752  0.05582171038983752  77.71496184131648  0.14321924977624265   0.043935707532102034  0.051091457356031426 0.7504700683501827   0.13830651997976595  0.1576962049648885   0 0 0 
WALLABY J130739+062006 196.9131038235034   6.335178860305128   7149.5  26113.366494623664 0 106.64197987205492  44.2  5.4 151.0193103448276  138.29408629413447  160.16830764378642  76.52308112083742    69.79743400419511    82.44538156600515  216.37586206896552  29.9715642402671    29.9715642402671     8278.873822847288   1787.4796529654684   1874.3920672557406   10.169075651569436 0.0209732530302755 0.0220377319569866 10.596784193032637 0.3106001285667306 10.774097281070135 0.18035285646205246  0.18035285646205246  45.59461631323797  0.16085980621019502   0.0772711498327562    0.10705655528603097  0.33520627426436506  0.1297209027677634   0.19000992102271205  1 1 1 
WALLABY J101219-471739 153.0816577346399 -47.29432561544795    2523.0 104165.09266693084  1  35.784670624264194 81.4  4.3 276.6806806282722  174.59236122592517                      47.718003123572      29.839316110923228                      167.98141361256546   6.471084898651627   6.471084898651627   4007.868809733219                        1656.0371836640563    9.821472641595063 0.0072503575009044 0.0073734570675103                                                                                                                                                                                                                                                       0 0 0 
WALLABY J164749-613936 251.954281663614  -61.6602260438721     5247.9  19547.94887894945  0  75.80065790436298  50.0  4.8 105.6028927680798   98.33858438863518  117.82587079703087  37.20926724427676    34.41589320327308    42.947705644927936 119.92029991466516  21.58914276588809   21.58914276588809    2231.0732437692977   745.7357183993474    569.149217760888     9.74680353346998  0.0227537111872653 0.0240120634888612                                                                                                                                                                                                                                                       0 0 0 
WALLABY J124428-030017 191.117912758284   -3.00480287723775    7155.4  19574.61658728839  0 107.0858213142143   58.2  1.2 126.99890063424948 117.73486152913864  135.40261533066325  64.06755383635463    59.10633392184755    69.86378090491131  194.37819548239293  14.597692425179181  14.597692425179181   6226.667751840838   1030.9493017644802    949.795709854956    10.047513596771791 0.0256038792865584 0.0272084502716651 11.42191362797319  0.103700452122605  11.445991790746712 0.09743592976799142  0.09743592976799142  54.23387070523429  0.02407720412036805   0.006212647403017383  0.006485876390409405 0.053933123703088455 0.01392656269746557  0.01705195640351643  0 0 0 
WALLABY J171804-575135 259.520600692266  -57.8599823447488     1080.6 268137.4032990704   1  12.469967529946084 62.5  2.4 487.4124409448819  467.1872565324093   506.8829041028339   29.41116321674725    28.186004893824627   30.630718278034077  86.43123359580053   7.23465225338963    7.23465225338963    1271.021559155449    159.0935933129363    159.33574172060779   9.316444433271158 0.0077206158810714 0.0078603561266401                                                                                                                                                                                                                                                       1 0 0 
WALLABY J104905-292232 162.272498062304  -29.3756826979243     4276.8  22870.27275449976  1  67.58017997422006  34.2  3.5 116.06799163179916 103.83909030250358  125.30143968450028  36.73602537391347    32.570802544198266   40.75824327313982  130.01903765690378  43.67223366936205   43.67223366936205    2388.191333227914   1063.6545923584727   1072.9512740796495    9.715266420874478 0.0225817191316384 0.0238205971504452  9.350413232587606 0.1637753867843878  9.966092463339159 0.036804405364755155 0.036804405364755155 43.410227018624376 0.19584010944869001   0.03492576968590725   0.05165819370199423  0.7577182124334355   0.09995922227977028  0.1097333705835264   0 0 0 
WALLABY J124428+002815 191.118998693534    0.470913652610938   1177.0  69749.86051320595  1  15.597123634740472 28.5  1.7 222.3364705882353  210.9438516837833   235.13411298627247  16.658650124026014   15.788788722466975   17.74390116532166  110.98823529411766  12.911049133552048  12.911049133552048    924.4570898238908   167.76537408723007   155.81251607972908   8.925988761606106 0.0096502741680701 0.0098695914174058 10.664359347194758 0.1742277109512082 10.674938410722627 0.1690997567662702   0.1690997567662702   44.44427507377454  0.018821940124684973  0.0074817059328158705 0.010288013845062343 0.02406490321616809  0.008290110004287879 0.012009140102542495 1 1 0 
WALLABY J130758-121123 196.994582601222  -12.18971755777114   12542.1  11976.312058027292 0 183.80708768034435  48.2  3.8 102.40943765281176  89.93937469498849  114.61178669650774  87.25569271965077    75.55682621170706   101.25449838233642  192.61033207142168  15.17535694306869   15.17535694306869    8403.173974926933   2010.2254448143015   1788.7294226448455   10.303404000220208 0.0334339196447057 0.0362241047953517                                                                                                                                                                                                                                                       0 0 0 
WALLABY J133610-234710 204.0428411200554 -23.78622100535278   11360.2  15293.510368723522 0 166.44147750935784  25.1  0.7 114.1820221948212  103.06322647381457  122.48372323656434  88.89989631484755    79.56360810392209    98.09187018015992  136.83894779561388  11.172103850910368  11.172103850910368   6082.484135431455   1125.5094529293833   1135.3833645321374   10.32338669538392  0.0300413983647818 0.0322749027690765 10.820620020659428 0.0970385824715442 10.975845429848864 0.06593069772373461  0.06593069772373461  36.73903068100992  0.06915910202473317   0.014780489778424421  0.019115049650819484 0.30052114443005457  0.062413447425147976 0.07245177040847643  1 1 0 
WALLABY J163650-601632 249.211574462658  -60.2758019181195     3402.2  68220.0250810574   1  40.248039785706496 54.5  1.3 227.93524027459955 217.22023235937755  239.96573765219415  44.08959348284044    41.979531512705904   46.73242249422627  136.93684210526317   6.504137766401564   6.504137766401564   3018.7448506224805   324.33272456019284   287.85500645683373   9.739757730720088 0.0128362731874265 0.0132272553615244                                                                                                                                                                                                                                                       1 0 0 
WALLABY J104339-285157 160.913018798891  -28.8660551589465     3457.3  25682.93559474272  1  52.3130320237826   80.1  5.1 134.6567901234568   40.567925546648    206.4338996617749   33.29337931250599     6.926006565466855   52.21747030248058  135.38518518518518  13.852891960919598  13.852891960919598   2253.7151618321186  1511.6255748845326   2015.4806144173797    9.54322083569538  0.0185260881834459 0.0193517226958253  9.862406044316433 0.0884794871952143 10.079195621406527 0.05185388553394965  0.05185388553394965                     0.20276073487053178   0.1273182125377414    0.09301328109440721  0.3929696253251494   0.060637692510950726 0.06774204352429493  1 1 0 
WALLABY J131430-173154 198.626622630575  -17.53181079379835    2477.0  15548.965131800764 1  34.80660894844681  60.3  1.3 101.66405733186328  88.76071035904494  116.2369795410616   16.391567489186627   14.09665544953788    19.450639098145032 111.64564498346196   6.99736688983474    6.99736688983474     915.0235623100936   228.11491722704196   185.4573732341113    8.971381306367766 0.0293751626416121 0.0315071397255994                                                                                                                                                                                                                                                       1 0 0 
WALLABY J122710+071549 186.795255064477    7.26386914596215     925.2 116947.75233836516  1  12.435152456232055 37.8  9.8 282.9011023622047  263.4499634094359   302.9649868060624   16.9591655946402     15.77936448382796    18.242529857094294 118.5168503937008   37.05019168792369   37.05019168792369    1004.9734457909852   390.22031322127685   384.0833239465581    8.953650496360291 0.016055310206184  0.0166717150294992  9.679213533775822 0.1588218362435212  9.777498313171499 0.12166091444644245  0.12166091444644245  41.26016216906267  0.1670810996872099    0.06660456730845728   0.07963842674898342  0.20252840930026708  0.05683184217327121  0.07340486473989022  0 0 0 
WALLABY J131035-214450 197.6460172879057 -21.74743923598074    2955.6  54201.57908314475  1  40.80462435791191  65.4  3.6                    149.0592165507834                                            28.88442278670169                                                                                                                                                   9.651787096289038 0.0206845604537395 0.0217192073480401                                                                                                                                                                                                                                                       0 0 0 
WALLABY J164052-602341 250.220797688764  -60.3947304611087     5266.6  56979.18124362534  0  76.14976411997701  64.6  1.0 217.15480996068152 206.8796966896228                       79.40138013198495    75.56939283151304                       224.13328964613368   8.191706726401083   8.191706726401083   8898.246265712472                         754.6543696248433   10.215409717956645 0.012703778776423  0.0130866102902551                                                                                                                                                                                                                                                       0 0 0 
WALLABY J130235-113803 195.6498798271122 -11.63425482626171    3483.1  26738.82614867569  1  50.44348887364276  65.3  0.3 141.1634871794872  123.09055422356256  155.02786147210855  33.733874070564504   29.194872367821585   37.73521682184032  106.92615384615384   6.207552411521148   6.207552411521148   1803.5167043479803   318.6264909753969    347.37139285606355   9.529108959246113 0.0202125103100669 0.0211993359353073  9.489361969766337 0.1263478573756034  9.883705668946176 0.047583594362242465 0.047583594362242465 61.12559782788271  0.23182679319390712   0.044113098852790335  0.04797070699791801  0.5966739242572622   0.0890541429734406   0.0989387806673036   1 1 1 
WALLABY J124240+012047 190.669269584651    1.34645955495368    5019.8  25022.15083999444  0  76.54964207119517  54.5  3.1 146.51794561933534 132.67051160055306  159.2504808265275   53.22411696019592    47.96173692036693    58.83872463449555  148.30785498489428  14.447517839524359  14.447517839524359   3946.777309915894    800.8234000162331    774.7043375488603    9.86256735528912  0.021589968129497  0.022719669946591  10.63547451908042  0.3390169451166427 10.724578566633658 0.25290935846806306  0.25290935846806306  50.59412629141776  0.08786670813016015   0.04280095108941927   0.0786415898696547   0.18549087810398732  0.09087393250833772  0.15654293095669836  1 1 1 
WALLABY J133010-240841 202.5429624256414 -24.14462975213077    4940.9  25443.150616382423 1  68.7232017770558   35.5  1.0 129.51649928263987 116.0983226247568   143.31072909263256  41.97862351902727    37.36782357822962    47.485881521788855  20.64763271162123   6.571590256999302   6.571590256999302    433.37960008014994  194.78907690451962   185.53420850211813   9.77613404725478  0.0224510059126732 0.0236751906688823  9.989253987106565 0.1409457862815362 10.250860528013721 0.07194955259832803  0.07194955259832803  27.957192011164736 0.019167811768477223  0.004866304729680431  0.005721304153051562 0.45248823083051953  0.0918804702014582   0.10688267393706267  1 1 0 
WALLABY J170659-620502 256.74591225046   -62.083978657363      1500.5 278481.28319375176  1  17.486400723769467 82.2  3.5 447.4727123287671  346.6526903862353   527.2857286865931   37.84976701511975    29.2777038543454     44.68328582154389  106.81068493150684   6.161131147087865   6.161131147087865   2021.379769691448    481.54510133668424   574.3926579726598    9.626553253354558 0.0038289490290264 0.0038630073826233                                                                                                                                                                                                                                                       1 0 0 
WALLABY J131830-143635 199.6280088690722 -14.60998329484377    2900.9  38845.07248344778  1  41.42395380767818  57.4  2.5 142.4728988764045  112.81366516104023  166.6682508807015   27.97115394847576    21.84046563420332    33.33595216066449  126.49507748158594  12.358649855669102  12.358649855669102   1769.1066429809048   512.1531316160576    560.5937955187869    9.520195422504145 0.0172331485869907 0.0179453308110755                                                                                                                                                                                                                                                       1 0 0 
WALLABY J165644-622413 254.184254681411  -62.4037631992495     5098.8  34958.47057157732  0  73.57371142731452  65.6  0.3 167.41037542662116 150.24832027518198  183.17919868582456  58.747835991775695   52.51365490273031    65.11968587574519  188.6255972696246   18.722577516113198  18.722577516113198   5540.672826123319   1150.9024516680297   1137.9185223340548    9.973354141963169 0.0216475413937544 0.0227834362382619                                                                                                                                                                                                                                                       1 0 0 
WALLABY J101655-485238 154.2297749022268 -48.8773454083931     2738.2 266287.04696905543  1  40.86030614035692  58.6  5.8                    434.8518724283071                                            85.9372482977466                                                                                                                                                   10.344309662653869 0.012751538496742  0.0131372978504806                                                                                                                                                                                                                                                       0 0 0 
WALLABY J171338-590621 258.410766624187  -59.1060860503003     3512.4  62686.05063691591  1  41.48857272331869  24.3  5.5 225.9264705882353  211.1810770205044   238.0227345100668   45.04090569374962    42.04661004423819    47.78122658045174  138.1676685415202   31.97830890176751   31.97830890176751    3111.5984643519337   909.4778717306834    927.0234221535577    9.729384287149436 0.0127959976921392 0.0131844928800166                                                                                                                                                                                                                                                       1 0 0 
WALLABY J133811-204047 204.5463416546297 -20.6798529053906    12918.7  17735.511045675787 0 188.73508204020723  31.9  5.2 111.56117647058824 100.45139833737792  122.81492834195102  98.31978394773584    87.71952498816718   111.53589953796958  186.70294117647063  34.353274152977754  34.353274152977754   9178.296419438711   2922.5470721214797   2678.353008800905    10.496905364325992 0.0258625141307504 0.0275007139266563 10.945630451599847 0.1006696210995912 11.116011372038319 0.06572640639002003  0.06572640639002003  27.92499868455116  0.06607947073688081   0.016488396609950422  0.022854284258646742 0.32450975816897704  0.06433643905398971  0.07423599062743874  0 0 0 
WALLABY J123407+023905 188.531325934295    2.65141506097047    1735.9 481739.9761432129   1  29.591556355828068 82.6  0.8 601.8              474.5573970743007   728.7101706586709   86.22915940887258    67.94562148815479   104.52136418495904  186.8               18.240396014944217  18.240396014944217   8053.803488788699   2494.918933913269    2494.109449621836    10.321504690129984 0.0039847578105867 0.0040216577628431 11.211226659189341 0.1238680272856598 11.28090402745382  0.103125666994492    0.103125666994492    60.03722835588135  0.03997041153311281   0.012690286668162213  0.015894103769176368 0.14822942747110218  0.03268479522887596  0.04110727282823032  1 1 0 
WALLABY J164508-611614 251.285273284465  -61.2707102563751     3669.2  15151.437603166383 1  43.7722023103335   73.8  9.5 109.8814904679376   27.06864454051852                      22.432416613292407    4.781689419241456                       93.07296360485267  31.9180488585353    31.9180488585353     1043.9257475089285                       1179.4022296045869    9.15920702601628  0.023353348182324  0.0246808513746508                                                                                                                                                                                                                                                       0 0 0 
WALLABY J101941-254852 154.922113706745  -25.8144652827055     3005.4  35549.7047347425   1  46.495723759410645 26.7  6.5 174.73703703703703 164.31359846956914  182.25760990620984  38.803912543016      36.41657190776468    40.944662705079175 149.078835978836    59.42152082987393   59.42152082987393    2892.4210566686897  1312.4640198686568   1330.8447302218372    9.582018411480288 0.0150861756107136 0.0156291449532126 10.408032284195398 0.1168846605614737 10.487763580531173 0.09497701774990475  0.09497701774990475  38.25215931650735  0.1132535259547641    0.04104708863565291   0.050195918194188    0.16772144656137963  0.03867189411232091  0.04714508604161736  1 1 0 
WALLABY J124317-003841 190.82337385734    -0.644924952055419   2640.5  36002.38091996652  1  40.38861676145891  67.6  4.2 152.44630434782607 131.88837528470012  166.60007267956     29.266703970715792   25.14800796567571    32.48935969062716  145.78863636363636  37.690155443293456  37.690155443293456   2133.3764313744387   786.4466024222418    851.7628480701412    9.465205570556632 0.0112030124315385 0.0114996736263819  9.91144616385865  0.1774078259193281 10.082634885664634 0.11136513035820883  0.11136513035820883  72.670941908309    0.18605047363858904   0.0601246410671577    0.07171597570499261  0.32576502344204006  0.08198041992375617  0.10396398977217486  1 1 1 
WALLABY J131122+032431 197.8437772524444   3.408681450595036   3043.3  41185.94533764628  1  45.63718357571457  67.4  5.3 161.27514644351464 120.616047582552    195.8135056983619   35.06015412751622    25.848269604728483   43.197433242303084  95.7602510460251   12.699690651991563  12.699690651991563   1678.6845804816433   612.2405012470841    663.692743069874     9.629743097089596 0.0214319451313578 0.0225447402839726  9.029909855746295 0.1545021517206279  9.834211762912163 0.024925345784824415 0.024925345784824415 73.16853104318865  0.23778208164582143   0.05684697800820046   0.05679456441096789  0.8430728480614644   0.08761873559358785  0.09472247732400546  1 1 1 
WALLABY J133439-234044 203.663363474842  -23.6791483759322     2592.2  23632.921582180134 1  34.963984036510794 35.3  1.2 100.98542857142856  95.31016712735718  104.70065984290828  16.345246301266144   15.334828534678524   17.564729389922597 171.1640476190476   78.40463525287278   78.40463525287278    1398.85925812749     745.1373679132781    727.2451345422376    9.157115629203094 0.0234787724593683 0.0248209870095674  9.460522596121333 0.221224280470575   9.683581087976277 0.11880290927391712  0.11880290927391712  54.38331675901868  0.22722472166748853   0.08607770890203839   0.09777163068939324  0.4016689950661668   0.11726931386032054  0.15000139564836948  0 0 0 
WALLABY J164107-605902 250.281496992484  -60.9839862226562     3492.5  19524.223971439133 1  41.46150714703929  71.8 12.4 123.45786802030456  27.926779561020343                     24.072547852045616    4.7350968822361885                      86.16395939086294  34.24554746227905   34.24554746227905    1037.0930177791315                       1245.2844600453373    9.222220339483714 0.0207858148679296 0.021830874179594                                                                                                                                                                                                                                                        0 0 0 
WALLABY J130818-143213 197.0755355493448 -14.53709900022556    2669.9  23887.8276710477   1  38.34052409858828  52.0  8.1 126.55387341772152 109.2217498067013   138.85891279571234  22.85331801932019    19.521278768867013   25.660048062573303  98.06177215189874  13.483568232328636  13.483568232328636   1120.5184322627292   291.68859742099244   317.44497331386617   9.241849136491238 0.0184219819772195 0.0192381574107525  9.138552908559696 0.1421565652129421  9.571922286881376 0.04804602881245046  0.04804602881245046  53.44801819052305  0.31074579502468685   0.07980281597438223   0.07103511066736652  0.6313360926881695   0.09234000083977148  0.10245000301193458  1 1 1 
WALLABY J130815-210002 197.0634083200353 -21.00073247125524    1638.1  19852.160408973352 1  22.504677010965786 78.5  5.1 123.45978873239436                     170.79460202241316  13.066429772715738                        18.56265069140064   78.24929577464789   7.531955296821729   7.531955296821729    511.2194640019495   264.2455906230687                         8.698709733025089 0.0226527987250282 0.0238997055038296  8.612961853368418 0.119644796697611   9.035335131642077 0.042878072995323535 0.042878072995323535                                                                                     0.6218825488253529   0.09007103797548581  0.09971400100274053  0 0 0 
WALLABY J134501-155202 206.2569250301483 -15.86746047666474    8888.3  14898.05766280291  0 131.12609939285275  70.0  9.3 108.13951020408165  56.54317924045156  142.09035143658895  66.04773055411493    30.46888024677497    89.82446667125097  184.6783673469388   34.705878778092575  34.705878778092575   6098.793522852236   3341.646668565455    4431.444258509955    10.104864324501005 0.0392641437282286 0.0431700280040558 10.783507480015059 0.1013507642459234 10.89171300197992  0.07719634983645918  0.07719634983645918  44.39162950950207  0.07755232018697726   0.0416082553928934    0.038944538718964944 0.22053884258638254  0.054978537150405515 0.06594971467760641  1 1 0 
WALLABY J132441-194214 201.174946160689  -19.70382490612406    1962.7  86629.57631017247  1  28.039514663659222 63.1  5.3 265.38732283464566 217.3510622231032   287.7908089456667   35.84531590143383    29.263746145398542   39.06889804996804   89.61673228346457   9.735600509061923   9.735600509061923   1606.1700393775054   318.93128706821534   469.397225284523     9.52956356338174  0.0086846929734356 0.0088619128379736                                                                                                                                                                                                                                                       1 0 0 
WALLABY J165901-601241 254.754682346444  -60.2115333412241     1140.9 714479.9809175668   1  13.358932596988929 42.1  8.6 702.3377622377623  671.0726956627168   735.3097796114453   45.4460020761283     43.41915668530938    47.61306909996381  151.01538461538462  28.515473376843797  28.515473376843797   3431.5227413790417   811.5873611888303    800.9995492681317    9.801889970706082 0.0027709752564106 0.0027887687952041                                                                                                                                                                                                                                                       1 0 0 
WALLABY J100916-431959 152.3183582804295 -43.33309955638129    4585.4  58490.39543548974  1  67.6952654589691   56.3  3.8 236.91418947368425 202.74176734628207  253.8071141089437   77.12829351041857    65.8064704214778     83.15277818508818  119.9301052631579   15.171693103000973  15.171693103000973   4625.002179736119    946.3419399438299   1263.9971167628855   10.124557537464495 0.0147816201329309 0.0153025073817989                                                                                                                                                                                                                                                       1 0 0 
WALLABY J123427+021108 188.614786420801    2.18573100065176    1802.8 319783.25329550885  1  30.34618293867373  73.2  3.2                    446.89811149288346                                           65.60037102701881                                                                                                                                                  10.165420248388251 0.0104021851374618 0.0106574643361074 10.94720948803543  0.0954514121663603 11.034679655237506 0.07641776677897205  0.07641776677897205  62.2504776477296                                                                    0.18242080238060826  0.03375049065126638  0.0396275924133273   0 0 0 
WALLABY J132529-201001 201.3742351884143 -20.16749989566893    8072.1  27725.47303399501  0 119.66251385990056  69.8  1.1 134.57051509769093 107.89935078657618  158.53571093965024  76.10500502567719    60.12853339444603    91.5602549148992   145.7436944937833   15.951677926307788  15.951677926307788   5545.912300955069   1733.2538734647442   1771.2362646301938   10.295151597714538 0.0239242633307057 0.0253194243017365                                                                                                                                                                                                                                                       1 0 0 
WALLABY J124753-011107 191.97243079033    -1.1852894992079     7012.6  22494.32982192571  0 104.9997191803843   69.9  9.5 130.06332015810275  76.19372077245436  163.73285831986718  64.42374416652571    35.65360820168851    82.9981206999001   139.05072463768118  54.471043496979604  54.471043496979604   4479.084155113993   3046.0045436959786   3754.868412284166    10.090805722524612 0.0241028018171434 0.0255194864075818 10.13812778496209  0.0922766449882006 10.482643994636991 0.04063273472192819  0.04063273472192819                     0.1948101780159878    0.08845957421819294   0.05858407983763717  0.5476404219219593   0.07847891019095239  0.08685487797167482  1 1 0 
WALLABY J124350-003344 190.960790694053   -0.5624252824467171  2620.5 111469.49443347252  1  40.11429020672522  41.6  4.5 279.90827586206893 258.901567166642    295.2909469082671   54.12282749889487    50.01184803193934    57.35386089934035  138.748275862069    15.642219880642527  15.642219880642527   3754.72450012592     647.4507409321836    708.4962407221236    9.950110644297768 0.0067839409631442 0.0068915940297173 10.675540749692207 0.2720508645733144 10.773852454884697 0.20149154021632398  0.20149154021632398  42.23665082941571  0.06811175807526183   0.031219867340027872  0.0451900220285837   0.20257785015960703  0.07833789388123533  0.12283120747126931  1 1 1 
WALLABY J131029-213510 197.6235699874821 -21.58614748039779    7042.7  22676.543769102    0 105.09996754690856  70.6  0.7 122.56256880733945  87.97533252255766  144.9400948527074   60.55063980701449    42.13997464647632    73.4560050273511   123.73394495412845   6.173182100114563   6.173182100114563   3746.084766409195    985.3109377965998   1325.9071776750334   10.095138415133636 0.0346045643929375 0.0376024486970223                                                                                                                                                                                                                                                       0 0 0 
WALLABY J104004-301606 160.017808206441  -30.2679098012335     3396.8  26426.764769577803 1  51.42470059263366  67.4  8.4 132.54421252371918  93.99839661050817                      32.18752348379182    22.209501570583463                      137.70948766603414  15.497765992767631  15.497765992767631   2216.263684095707                         936.4514962134514    9.54074393131388  0.0229083639464242 0.0241843641419023  9.96885611377199  0.1031012019521808 10.14603394061108  0.06606126077494245  0.06606126077494245  70.10621266802896                                                                   0.33499919173356074  0.06448367290922731  0.07422124469351685  0 0 0 
WALLABY J100036-465940 150.1527269322858 -46.99455281779643    3692.9  15945.901716479484 1  55.735462681109865 44.9  6.4  98.74110056925996  84.47567321312816  112.6984418740231   25.4198462166256     21.33850434709302    30.181629771630483  67.4988614800759   21.712316635191545  21.712316635191545    857.9053393104214   436.6693592253145    413.70483968883207   9.391268693142235 0.0263360800103313 0.0280368172019152                                                                                                                                                                                                                                                       1 0 0 
WALLABY J123954-004804 189.978347100127   -0.8012681790448131  4443.3  12472.814882870967 1  61.52369551479905  37.1  1.1  95.9735143769968   88.95595001331853  101.3400184759695   27.192009629385726   24.9789270035954     29.894239243493512  84.26913498455556   6.025898596388512   6.025898596388512   1145.7235649800202   195.78542238460543   175.17542559169894   9.37040569375635  0.0210625612514778 0.0221363590861507  8.949565499371623 0.1785396449432577  9.608314855975134 0.03567492470987155  0.03567492470987155  43.70441096258532  0.3120562519315292    0.05410888123122076   0.040067401931918864 0.7805929170818416   0.09851260607914376  0.10764762143181271  0 0 0 
WALLABY J132043-220256 200.181887595371  -22.04794885308586    2089.0  93874.3291002763   1  29.03356242653931  75.5  5.6 229.4068421052632  169.26963944134997  280.5464389221996   32.01367468137526    23.44895964071145    39.432825084027286  72.88421052631578  11.374742322331937  11.374742322331937   1166.6457025991697   452.44311008244824   494.1898972066247    9.594703889267391 0.0222038303959291 0.0234004830500857  9.389844920685055 0.2151102684838228  9.890037268895313 0.05850092184211064  0.05850092184211064  81.94373144328179  0.15775437824755356   0.046800267237028646  0.04085832860476444  0.6839122596558864   0.12027699418005548  0.1364794461890869   0 0 0 
WALLABY J130059-143042 195.2477022640222 -14.5119215690099     2630.3  86942.02519368801  1  37.993150518164185 34.2  3.9 246.40274626865676 226.3617823373338   261.7017367917751   45.0487067549372     41.32709617988818    48.125118633024265 135.97522388059696  83.14735109117025   83.14735109117025    3062.753993266973   2081.9982153138762   2125.8637339473116    9.794996757368772 0.0112870318569022 0.0115882195710401                                                                                                                                                                                                                                                       1 0 0 
WALLABY J123138+035620 187.91205304566     3.93893855262718    1723.2 228403.06315104084  1  29.556337755060945 43.3  4.4 416.23333333333335 390.3129601935871                       59.48821807385095    55.76367819524522                       115.26666666666668  26.226656218904214  26.226656218904214   3428.5043016562763                        994.746170586023     9.9963595543718   0.0063220881609495 0.0064154809267655 10.367518628647558 0.1315448680724555 10.564619212606921 0.07885138056742136  0.07885138056742136  27.06665118190634                                                                   0.3648161957394878   0.06584391545022182  0.07805998876009165  0 0 0 
WALLABY J131739-213708 199.4153093665174 -21.61913840175578    2926.9  18539.33220490365  1  40.1363557436291   44.1  6.1 120.96282868525896  94.94408148298672  139.93186662613596  22.8023384369926     17.528309378592827   27.07194052959548   78.39820717131474  12.820074344350429  12.820074344350429    893.8312263868893   313.52841169112213   352.9010483676217    9.171526350045148 0.0449734158375108 0.0501744155020347  9.287278068790886 0.4193740978708788  9.595660288065652 0.15906581147522836  0.15906581147522836  35.1606559761042   0.237680168774697     0.11672588361583114   0.14670259935795443  0.5083933140747016   0.20592620594356562  0.28714209742392055  1 1 0 
WALLABY J131658-163757 199.2447804061402 -16.632747000155      1736.7  99653.74116758068  1  25.35727201921728  60.6  2.1 279.20048780487804 248.56310107084195  302.1492770590214   34.12491023723367    30.333826938568937   37.09904369420766  180.7173780487805    7.550595060637056   7.550595060637056   3083.4821521114286   397.5704894967171    471.389006190576     9.50305505530238  0.0095797535038872 0.0097958410609049                                                                                                                                                                                                                                                       1 0 0 
WALLABY J132542-164457 201.4249888237653 -16.74930541843242    5396.7  11533.481381691046 0  81.48634047139984  80.7  9.3  18.64951841359773                     156.5977736390128    4.377906471865369                        61.5805140612518    89.89631728045326  84.37787589246264   84.37787589246264     196.77883460947947 2755.851105038306                          9.580486436017296 0.0338420452686083 0.0367037231035762  9.743319884576668 0.0958555037729906 10.028403976502247 0.048735753252509895 0.048735753252509895 65.37436772153428                                                                   0.4813004059825958   0.08717133277734992  0.09960244467880017  0 0 0 
WALLABY J101247-275028 153.199753902375  -27.8413264281474     2602.6  75064.2448815436   1  40.989984427881424 82.3  3.0 255.0244052863436  163.1415907849556   328.2310586942574   50.327811734818006   31.86742593122324    65.15952524102904  168.06035242290747   7.82177595698674    7.82177595698674    4229.054888413626   1443.137933342289    1748.0559059050643    9.797145015504706 0.0074513006650089 0.0075813795652415 10.355905263338276 2.410409968133015  10.493539045053055 0.5615695658328228   0.5615695658328228                      0.14268803869624094   0.13534811836117805   0.40059208725361095  0.2716062372189122   0.20168980341714945  0.7228898254692653   1 1 0 
WALLABY J124111+012435 190.298307223824    1.40985700085084    1701.7  32803.732355628104 1  29.01728996852601  68.9  8.2 151.94              84.40563920249791  197.28591789095435  20.95407524177179    11.098824470750174   27.673778542907325  76.97272727272727  10.335962847322378  10.335962847322378    806.4461594185533   366.90721637545073   487.5830365005664    9.137593347852397 0.0154110701085254 0.0159781201898123  9.506374860448782 0.1626895416815772  9.704344326232256 0.09598043853933369  0.09598043853933369  59.18826693256173  0.15672770205134448   0.0753077614515576    0.07326051445298853  0.36608572129810707  0.0853524851753228   0.10426248640599022  1 1 1 
WALLABY J165348-590530 253.452448557262  -59.0916946909537     1648.1  26389.73216728547  1  19.00839083177537  23.3  0.5 125.42             116.09408855818285  133.05154499755446  11.222586725822044   10.33529315847891    12.183220974938648  51.13333333333333   7.418201595948121   7.418201595948121    286.92413395685026   66.18592101582747    64.3108442518191    8.675682077121348 0.0172204534540298 0.0179315649778804                                                                                                                                                                                                                                                       0 0 0 
WALLABY J104311-261500 160.797440137747  -26.2501185658392     4516.3  34545.337194934546 1  71.51570405642754  68.6  0.9 173.91304347826087 157.8021573424503   188.258828065266    59.3948048359611     53.71496020038521    65.06512556725286  191.7086956521739    6.321240357599361   6.321240357599361   5693.250281808766    731.2493143431202    732.1622219770329    9.943548661957594 0.0156306143447277 0.0162142436089212 10.80301452057245  0.5733548899612044 10.877311988133505 0.4175792052081757   0.4175792052081757                      0.08444237784706815   0.055965634793782464  0.14163219514332098  0.15724268185195986  0.10268518366382912  0.260030305780609    1 1 0 
WALLABY J132519-210812 201.3330138420414 -21.1369897644396     1747.5  42881.93479953384  1  24.501466136487178 61.1  2.9 143.70632258064515 123.09290459395694  163.34990902265147  16.69423996446074    14.180852949492866   19.32175717643662   78.27397849462366  13.370921498422392  13.370921498422392    653.3622899811434   214.441798892542     209.97508659944594   9.107014906429322 0.0207592565057428 0.0218015794123527 10.487645835406102 0.1212750305512218 10.51139021737565  0.11389873419596164  0.11389873419596164  57.86330089306857  0.01954222606198712   0.007202655614452343  0.008985473926559902 0.053205736287003515 0.014757447462105467 0.018693719015434023 1 1 1 
WALLABY J100239-452950 150.6627853167272 -45.49748415018546    3507.6  37400.13306871182  1  53.90281987289844  57.2  0.2 162.33775510204083 152.66281992275364  172.30331722606238  41.69270735650244    39.11717613672944    44.85673088283762  133.77380952380952   6.373680929801189   6.373680929801189   2788.6961462203444   344.4997471653678    305.13731830322956   9.732452507082852 0.0146870196848176 0.0152011444089694                                                                                                                                                                                                                                                       1 0 0 
WALLABY J100542-480241 151.4273929220507 -48.04488496218956    4007.7  19940.96626426749  1  59.340508124829306 82.2  2.1  26.36611111111112                     108.54395916463716   6.238124173204697                        30.92746689250736  108.59166666666668  41.58365582467694   41.58365582467694     338.70415042096005 1470.2304417018752                         9.542805109101478 0.0273905776123299 0.0292350600149635                                                                                                                                                                                                                                                       0 0 0 
WALLABY J103818-285307 159.574269281889  -28.8845203062489     4389.1  30112.82035010347  1  69.3352234773769   72.6  6.8 152.98134556574922 112.55837156662872                      50.42563863647572    36.46744196618025                       148.42477064220182   8.549866213307036   8.549866213307036   3742.2069245527296                       1251.4373017148914    9.85701566130114  0.0152083241787988 0.0157602834931758  9.892127371928261 0.1227978045148514 10.24337294723937  0.05090649010661785  0.05090649010661785  77.06540934966642                                                                   0.5545956802816754   0.08042736174818291  0.08946668079154783  0 0 0 
WALLABY J123703+065533 189.263455658191    6.92603985405477    1632.8  42527.84860419678  1  28.627660033858504 32.9  3.6                    133.0651574369653                                            17.99272045474523                                                                                                                                                   9.238601504210882 0.022355791498315  0.0235693315292113  9.423053874116883 0.1382476441956246  9.697867007245886 0.0684632461548329   0.0684632461548329   57.75505916974291                                                                   0.46888707932066304  0.09191055628679438  0.10621115423444301  0 0 0 
WALLABY J123955-000822 189.980006204648   -0.13951210066381    3057.8  17304.826201994703 1  46.16448632608776  59.2  3.7 113.35294117647058  98.02410667559566  126.7215201795106   24.465057156860475   20.88621609370476    28.16234313406567   61.76117334790585   7.18384015961422    7.18384015961422     755.4953180156423   202.0508901328315    198.39324169843763   9.263139645650638 0.0170499256547849 0.0177467362276377  8.396935528482823 0.181366384627073   9.43518197992154  0.01800010034943078  0.01800010034943078  52.85689054488333  0.2977455920988235    0.045306237044501194  0.05610303949856295  0.908429929497873    0.0718548547702434   0.07633303916928628  0 0 0 
WALLABY J103651-260227 159.213081554717  -26.041157794943      2364.8  21082.658479757603 1  34.742370327024474 67.5  5.3 124.59020556227328  99.84816388774728  142.987747281337    20.36798076010361    16.040921283724092   23.951339401447363  88.17400241837969   6.540697845999983   6.540697845999983    897.9631923994433   224.58994069637234   257.3774803098695    9.10200065281158  0.0180785605607844 0.018863935948902   8.775974981524872 0.1160314059288509  9.362557400979973 0.029064043098184555 0.029064043098184555 66.62245772735702  0.36980501623820294   0.07795548617731982   0.06411650131015888  0.740929728318575    0.07817190659493228  0.08417369174386652  0 0 0 
WALLABY J130943-163617 197.4317179211032 -16.60493984517278    2564.6 107096.9377540616   1  36.16226247999037  65.4 12.3 228.54982142857145 152.36013960030377  280.637991593107    39.72253208447871    26.188763450287627   49.13096209116737  172.06696428571428  20.853532585404185  20.853532585404185   3417.4677547590686  1223.61755357199     1578.5348007144585    9.842644630154435 0.0092295960052322 0.009430009617775                                                                                                                                                                                                                                                        1 0 0 
WALLABY J100342-270137 150.925581251107  -27.0271233410342      950.6 237334.7053480256   1  16.200896800360304 74.2  1.1 431.9849758454106  412.755080577377    452.1351541674419   33.84794848548411    32.33372744873306    35.49299573447487   96.85265700483092   6.627483168153904   6.627483168153904   1639.1318724908892   191.8269529136644    185.49151978301776   9.49079574942567  0.0062461458294897 0.0063372921480713  9.170776291238175 0.2060391980213936  9.752916518808846 0.0453616741716516   0.0453616741716516   72.45267127608408  0.29616803126050906   0.037898737904010646  0.040592501640076585 0.7382662229729211   0.08376273814805847  0.09213418089015549  1 1 1 
WALLABY J133541-240428 203.9234381893391 -24.07585148829603    2558.9  37557.83483747618  1  34.414348780051135 81.7  8.3 163.9570909090909                                          26.89364695164003                                            138.7509090909091                                            1865.758981655005                                              9.344536048207685 0.0180748907579335 0.0188599403544866 10.199861561474956 0.0938094410165719 10.274812689105696 0.07755725511062472  0.07755725511062472  77.07115734245211                                                                   0.1585101684851775   0.032385130243051695 0.038027299320854684 0 0 0 
WALLABY J133208-225710 203.0342585657203 -22.9530088426751     5054.9  19239.5389046048   0  76.43116640522706  49.2  5.1 118.23699082568808 103.95201577927116  126.98537785705996  42.37879324097069    36.88031155400747    46.72479631393808  205.4866055045872   36.55238845489889   36.55238845489889    4354.137184233905   1221.0457658851883   1339.4552250385066    9.747092022929117 0.0255312947553267 0.0271264945770113 10.843508029400265 0.4385267517867781 10.888095966778918 0.3702612419244584   0.3702612419244584   66.13509402473632  0.049320477244116194  0.03398919032887532   0.07374580756986518  0.0975730374166616   0.061546178075129625 0.13758699636841598  0 0 0 
WALLABY J133103-160750 202.7649897735948 -16.13071942261691    5836.5  16910.44982088638  0  87.70976942346665  70.9  3.0 115.17963963963965  66.30120425184403  141.72640559635178  47.2871548548911     25.141941031842368   59.92762595799168  186.23993993993997  11.898044336552681  11.898044336552681   4403.378440052779   1458.3926220334627   2343.4739786873256    9.81060748741569  0.0287191476344137 0.0307536257715899 10.664484017407133 0.1258218631480891 10.73966514628339  0.10329557364974207  0.10329557364974207  58.84447093475468  0.09328433126352935   0.0492716802494162    0.04355484721908102  0.15895570135819348  0.043818650724249064 0.05434619383613296  1 1 1 
WALLABY J101442-445108 153.6759889734361 -44.85238050340688    1098.8  36469.42935628186  1  17.749242528850598 24.6  1.6 128.716678614098   121.65972041425492  133.68226736483035  10.77111923059985    10.145621874658696   11.430804250173312  77.15645161290323  23.11943388762453   23.11943388762453     415.5306698662944   149.96056712002564   148.64166771262353   8.75664500406798  0.0188786055590295 0.0197366928673723                                                                                                                                                                                                                                                       1 0 0 
WALLABY J132635-221419 201.6494655242224 -22.23866903704058    1414.3  49280.741907068434 1  18.073604666557173 58.8  5.2 179.28644951140063 153.56943942302772  197.1725523811651   15.488165732826763   13.19699239597247    17.226827676107096  57.15390879478827  11.16697338388358   11.16697338388358     442.604605846273    136.16363031743379   151.95272321563763   8.90312318310927  0.0132246880850317 0.0136400746896203  8.61217710788518  0.3580746381476869  9.173043466312313 0.073242191646683    0.073242191646683    53.19866520962421  0.23485287193005536   0.06180864167562376   0.06797168696294206  0.7251260131788517   0.1342820377849134   0.1563424859264026   1 1 1 
WALLABY J130315+074816 195.8130646476565   7.804479670054757   2919.8  67216.32475731651  1  44.59082298911551  32.2  1.4 213.35845070422536 198.5031478650508   225.3253393269806   45.66606895750415    42.419939983394094   48.60327433457984  171.02408450704223  44.83387625908417   44.83387625908417    3904.998818246304   1274.8598727515382   1301.2765604342515    9.822322127168643 0.0101638222070015 0.0104073986220676 10.147723413481712 0.104625848377073  10.362080861707964 0.060909183436065106 0.060909183436065106 36.36146870989964  0.21154923575730863   0.050165092020661155  0.05238305174307471  0.389560607081391    0.05998811788147445  0.0681003090661566   1 1 1 
WALLABY J101330-434301 153.3753450044368 -43.71700135586159    4564.0  38087.25985395146  1  67.33856110191829  82.1  6.9 160.02128630705397                                         51.315273375422414                                           216.43796680497923                                           5553.286717709057                                              9.933663781873024 0.0187098338436229 0.0195523024355317                                                                                                                                                                                                                                                       0 0 0 
WALLABY J130415-102023 196.0625609865608 -10.33984214631051    3108.3 188918.77393647152  1  45.267321350610665 66.6  5.3 434.75364102564106 355.3277386812616   481.24845793262944  95.18445721659054    77.70249057004605   105.56441479761378  238.70256410256408  18.414652562555354  18.414652562555354  11360.387000155486   2115.255599432512    2962.8894865423017   10.284201099730591 0.0117661820492713 0.0120938571109032 10.98019942924007  0.0931828591123196 11.084636627756954 0.07154697310326874  0.07154697310326874  60.112144995692674 0.10910082468607579   0.02907300604594134   0.02704796430948457  0.2137461202331585   0.038178749728768134 0.04431567040802433  1 1 1 
WALLABY J131208+025916 198.0351325685212   2.988027246026582   3031.5  15757.51358573048  1  45.42674408324263  81.9  7.2  67.2342857142857                                          13.25156883238805                                             71.79183673469387                                            475.6772330466805                                             9.208467299577908 0.0470769276950306 0.0528074760222541  8.800271730808943 0.1577331249719353  9.449182480144234 0.04110413854006545  0.04110413854006545  83.71160132975915                                                                   0.7755656894827111   0.14971135594127566  0.17726684856668476  0 0 0 
WALLABY J103250-301601 158.209507126268  -30.2671551738191     3479.2  21101.27517749954  1  52.80733500722646  37.5  2.0 118.15551537070525 109.20597424131496  124.59639295952358  29.25852078283692    26.8829309669457     31.666782446132107 100.12992766726944   8.123214528821595   8.123214528821595   1464.8267848183802   239.40615363228716   237.77043877362968   9.4660535913839   0.0263667827620839 0.0280716174988704 10.084578688299075 0.2441723785549987 10.20677624771952  0.1705451396858635   0.1705451396858635   27.097860889100875 0.09647636163299411   0.037917684567623365  0.05406442167075358  0.2452511836935586   0.09409568629020748  0.13433344167381692  1 1 0 
WALLABY J125907-121329 194.7792844114985 -12.22481782798696    1316.4  59472.94078601182  1  17.30751474646148  41.4  4.3 164.13239751552794 145.5803332160965                       13.54019821061598    11.953334550570524                       34.90557314514591  14.100788771285863  14.100788771285863    236.3141895202149                        123.15893022316467   8.94714522315178  0.0188430298836603 0.0196978124226507  8.105671797219829 0.1693547843502152  9.121511638460962 0.018704637837640092 0.018704637837640092 53.09994212758627                                                                   0.9035815470760521   0.07645621260032245  0.08169293997919579  0 0 0 
WALLABY J101035-254920 152.646017016938  -25.8224901672727     2505.3  39908.643012534994 1  38.28477506410748  25.9  2.3 162.090234375      156.7828300850282                       29.565726648396776   28.56269980176488                        57.68515625        10.839497370256895  10.839497370256895    852.7517806787783                        189.1686883129683    9.463475549360876 0.0117371324485553 0.0120631689870869  9.665516432028113 0.1328731909484197  9.932171153278698 0.06698462678238748  0.06698462678238748  35.077315400878106                                                                  0.4588155881986235   0.07781312112117166  0.08943882710289387  0 0 0 
WALLABY J124947+035042 192.4493316830977   3.84520595750993     698.6  26688.887631294656 1   8.720434715292935 44.9  4.5 128.26426160337553 116.46116610516944  139.66012395193286   5.272320702288295    4.757561183137496    5.870370988859811  14.99071729957806   7.520663188222753   7.520663188222753     39.51793458035834   24.30827549956478    23.683981325530336  8.003763132162565 0.0245996865582256 0.0260771923057561  7.404384528810288 0.1426539058628662  8.208303174521072 0.024946081806024978 0.024946081806024978 27.07249317862438  0.2834035369799259    0.09391649785369753   0.09512120386707837  0.8429342999627201   0.09347335465820734  0.10200053560054194  1 1 0 
WALLABY J133138-232047 202.9117168903747 -23.34665968442661    7502.6  19573.0563403266   0 111.39666384565612  57.6  2.7 113.1041232227488  100.5181436574008   125.04381110311893  58.895756289895694   51.81225845244354    67.04423124127769  119.39123222748816  12.58650106286002   12.58650106286002    3515.8184582102417   857.0739821805173    793.4995172174388   10.081759404133836 0.0233209043476314 0.0246446160597511  9.567221564130664 0.1507001395856644 10.300771840301538 0.02811398098197415  0.02811398098197415  58.91533675850407  0.16020041089588363   0.02030164163575277   0.032481807417435886 0.815307302726617    0.0937326993597659   0.10212814654360819  1 1 1 
WALLABY J130806-144640 197.0252102660338 -14.77792002707602    2589.2  29227.603898879475 1  36.887715680749    40.2  1.2 146.61040293040293 138.82185995271232  152.9811425546804   25.664511918419446   24.239777734528527   27.226784537784187  76.60952380952381   6.518649329933346   6.518649329933346    983.0730184369812   143.4914574251308    138.2230804015526    9.295913125389246 0.0150304767198878 0.0155693720801259  9.565292963910151 0.3064229169472909  9.80234103609932  0.15085629470889295  0.15085629470889295  60.216299790793705 0.15568718353186686   0.055267462819990384  0.07503143807337197  0.4206354371633783   0.13774363688395108  0.1900538322574784   1 1 0 
WALLABY J123835+012413 189.648165479489    1.40361295835409    5195.4  25825.634328817192 0  79.09275670060535  80.7  5.6 144.3784496124031                                          54.15389272699633                                            148.41162790697675                                           4018.533688556657                                              9.904680811617933 0.0117408601055402 0.0120671066639719  9.977624293373319 0.0990724238443387 10.308296730685106 0.04375384465322796  0.04375384465322796  83.06168531325751                                                                   0.5329885132955171   0.0652966206080628   0.07151207758054608  0 0 0 
WALLABY J124950+025100 192.4595884997897   2.850216662134315   1148.9  30621.759784723126 1  14.99472584189094  74.9  4.9 157.74103837471785 115.9711519683541   199.68199004407288  11.257911165845435    8.143720864463448   14.475149825394078 115.6291196388262   21.652655517714468  21.652655517714468    650.8711785394096   307.88507309734473   301.92737762982625   8.534263593410373 0.0387164286322807 0.0425087495498122  9.397032776943407 0.0656010023404567  9.470812482740332 0.05487821430555151  0.05487821430555151  79.36910961168378  0.19904431328816044   0.05952030473589831   0.07475926980491689  0.15623735541551595  0.03187143978216545  0.0371099700994069   1 1 1 
WALLABY J103522-244506 158.844058583737  -24.7510276945911     1034.7 141646.24559479274  1  16.864209557735997 21.1  2.1 292.6276779026217  282.96530033919043  302.7009499942788   23.799153334199445   23.004829530192765   24.718399882304634  55.46629213483146  22.78695305592405   22.78695305592405     660.0253956981774   296.6486936891395    293.1841929799131    9.301493436924424 0.0099867343421369 0.0102217983202308  9.282331787200391 0.1583804374138191  9.664510507064488 0.05905230142301576  0.05905230142301576  44.62358734793232  0.17530006208644525   0.03469291776823901   0.04514295455700987  0.5852166831659958   0.08770448400403885  0.09917470107236753  1 1 0 
WALLABY J130053-132655 195.2230295427899 -13.44860754089939    2554.3 149704.45261744098  1  37.03480271651368  37.8  5.1 312.37439175257737 299.1667310732348   337.62866579036347  55.8274492539692     53.444516414532      60.56124259531813  166.43484536082474  32.680172068461054  32.680172068461054   4645.816441736827   1306.159405250251    1110.526853199976    10.008811177402576 0.0074700305348223 0.0076007699532301 10.251666455624553 0.1122507747350729 10.500069703816667 0.05981803600412405  0.05981803600412405  40.25067227670039  0.1607086932605961    0.036363633769582425  0.041298117588390734 0.43558733321772697  0.06347583761734692  0.07201483792526135  1 1 1 
WALLABY J103922-293505 159.84194101907   -29.5847525912456     3875.2  21586.65374092966  1  60.96219252678604  53.1  3.4 114.901768172888   103.46977302790329  123.35853891761684  32.78160757125914    29.267177877448084   36.188417399901056 129.8679764243615    9.135573890457113   9.135573890457113   2128.640519608476    370.957148361779     377.945335418068     9.600662870380347 0.0185550333197035 0.0193833078989627 10.319360287088807 0.361182655760726  10.419044342099362 0.25877409382385785  0.25877409382385785  55.985854564934805 0.08012240487964385   0.04006895629852951   0.07348279497543991  0.20509368900425576  0.10064571352408055  0.1764245097997013   1 1 1 
WALLABY J132500-240035 201.2512515742237 -24.00977681453469    7393.6  18912.632813344942 0 109.90420197081244  77.1 11.7 103.69622857142858                                         52.88968322285879                                            166.41485714285716                                           4400.814538931507                                             10.055136973865087 0.0316444819779384 0.0341327193790572 10.468877231811005 0.0791802338187999 10.65092280922711  0.05111619624201502  0.05111619624201502  80.9230981557089                                                                    0.3424111775028611   0.06208243289512985  0.0707662515002487   0 0 0 
WALLABY J133209-245132 203.0381327500109 -24.85919147539857    7789.6  22802.4055938508   0 115.45970954709254  82.3  7.6 117.80086956521738                                         63.7665356007594                                             205.49565217391304                                           6551.872910074549                                             10.179197976364028 0.028625153871669  0.0306458624596821 10.367695132163721 0.303699971588844  10.640616407163488 0.13623383211865736  0.13623383211865736  78.92247752777031                                                                   0.4665684175931472   0.1553864514706682   0.20602701978956753  0 0 0 
WALLABY J172007-600928 260.030921217703  -60.1579911660123     4505.6  48948.26110179061  1  54.09144357731015  77.3  2.5 215.9648979591837  171.42973843281996  252.82244317274973  56.08607975378568    44.26242402082584    66.18398802349539  169.82040816326528   6.939538519944968   6.939538519944968   4762.280478032667   1052.0212074207077   1198.5547767186367    9.852350800588058 0.0198020179079509 0.0207482220833004                                                                                                                                                                                                                                                       1 0 0 
WALLABY J124519-004538 191.330191567149   -0.760786749570677   6898.8  13211.294893746344 0 103.3934131730085   36.0  1.2 103.45488681757656  92.5906048151025   114.67513776544136  49.630073543760375   43.90869190178205    56.98874754376708   48.80426098535286   8.591870632025932   8.591870632025932   1211.079530975969    392.77490887419      352.8214870989195    9.84628751999713  0.0300537858707787 0.0322892020277372 10.408698324825886 0.1051914155736772 10.545343623961221 0.0744868839159647   0.0744868839159647   36.15632281249357  0.058348985136074824  0.031304927426897076  0.01953881490913965  0.2699464773412247   0.06059527459464624  0.07134176082922776  1 1 1 
WALLABY J100426-282638 151.109056583226  -28.444156643408      1091.2 173347.22180435402  1  18.1633804642608   75.1  1.2 351.00534031413616 320.92525432892927  374.77365099528464  30.79589280074084    28.136440976962565   32.975550483908144  95.9130890052356    7.506520766675059   7.506520766675059   1476.864603596575    220.11385510181574   243.1231241581208    9.453666634659342 0.0062331694280128 0.0063239346676979  9.500962284226572 0.126162284958097   9.845492958855854 0.05265795256111083  0.05265795256111083  71.43865183821718  0.22747241718056443   0.04310561589677755   0.04658314413333987  0.5476554883157655   0.07033917465306469  0.07862929530944875  1 1 1 
WALLABY J100437-490338 151.1549996028851 -49.06054311550522    3401.4  20693.99071623209  1  52.267433627205    84.9  5.0                                                                                                                                                                                                                                                     9.44866299148027  0.0520604324674387 0.0591620557512193                                                                                                                                                                                                                                                       0 0 0 
WALLABY J100539-282633 151.414463079159  -28.442512016763      1039.0  65356.29506156054  1  17.427044959145228 68.4  2.9 238.49625899280576 199.00082819143483  265.30546136558223  19.99016889435044    16.62115323597191    22.379436803972432  44.86115107913669   7.030809944787384   7.030809944787384    448.39099343345697  123.8661934612319    145.84249934943745   8.994091316754853 0.0096190940781504 0.0098369803260318  8.209249514986908 0.1566188801040029  9.174251254052322 0.015861929030331012 0.015861929030331012 70.92108724591209  0.30942755601678107   0.04933537343369171   0.04586936834048439  0.8916077426388608   0.05150800655887322  0.05359237598721038  1 1 1 
WALLABY J131232+071059 198.1374021433479   7.183157659286967    897.5  36134.68247346365  1  11.241211130154827 81.1  8.8 151.14674846625766                                          8.07344175118747                                             65.59877300613496                                            264.8039364071998                                             8.355906840967766 0.0253090416841903 0.0268757283479441  8.21957201153012  0.415438104024282   8.674090344461785 0.10675796534641968  0.10675796534641968  70.14264584732476                                                                   0.6488588985633484   0.17814235626482652  0.22223875251560124  0 0 0 
WALLABY J094944-471059 147.4335267815356 -47.1830618949566     5360.5  35982.810129840494 0  80.39844772648692  39.7  1.8 178.42581775700936 170.69170489969855  184.95706295702703  68.55712628091723    65.49695051576269    71.85551491773909  132.69053738317757  10.51204366761602   10.51204366761602    4548.440963830637    579.1702329548631    563.3659359783002   10.062946793514143 0.0171397254958733 0.0178440480903443                                                                                                                                                                                                                                                       1 0 0 
WALLABY J103023-302336 157.597676715062  -30.3934017287629     4087.7  35627.28204395482  1  63.79416407216366  34.8  0.8 142.7821897810219  129.45692455260706  155.57207384262264  43.174285403162266   38.94884778210483    47.891550840030206  63.30029197080292  27.057675752063748  27.057675752063748   1366.472435825473    733.4000473616705    717.8336251915871    9.857700982667808 0.0183472925251493 0.0191567167389212 10.510154176822262 0.2369637861115663 10.624272874604587 0.1696847976069371   0.1696847976069371   18.790079733494995 0.03115174174819225   0.014214784069408666  0.021870968803409968 0.23107974337136913  0.08429613996526478  0.12088533498529881  1 1 0 
WALLABY J170915-613637 257.31429655392   -61.6104466815649     4219.1  34725.9848507689   1  50.77267656237158  65.2  1.6 159.22315789473686 137.96489348970084  176.45801158149854  38.49123408052276    33.14782651147092    43.27838931447358  133.57368421052632   8.662649577812516   8.662649577812516   2570.707972972598    486.4370170718192    523.587353946895     9.648271077246696 0.0177460113124059 0.0185021503315017                                                                                                                                                                                                                                                       1 0 0 
WALLABY J123555-025405 188.9811961709     -2.90157142499939    7119.2  17471.525236407175 0 106.64146850525717  36.8  1.9 114.98781456953644 103.1914441722642   124.27723482625284  57.39111448529441    51.04684414439454    63.78308077325431  282.3648391392046   51.58831800226991   51.58831800226991    8102.616404829915   2382.7887986275314   2376.054969417932     9.994539442379272 0.0280442439460362 0.0299809615946813 10.651749921451202 0.0806912766944947 10.764773927600496 0.061048560673425456 0.061048560673425456 53.17567044176452  0.11593771610311011   0.026916281255838562  0.03586191729046734  0.22913914237335703  0.04437743061739703  0.050960867540547954 0 0 0 
WALLABY J124257-011345 190.739472387096   -1.22941431691473    3210.7  87388.79830028313  1  47.96038843791907  76.4  2.5 256.72279999999995 218.845749159928    298.6117113228471   59.28377679778769    50.405261325704686   69.34503426825177  153.16700000000003   8.60931388342425    8.60931388342425    4540.159120393374   1025.722632812795     935.1441109797777    9.99957753976311  0.0065246981492403 0.0066242201653246 10.088893188756497 0.0976672999255923 10.4109163227226   0.04388886813432791  0.04388886813432791  77.60834454066428  0.18146779552702516   0.03241262288551508   0.03581513246111733  0.5235943910089708   0.05813502121344093  0.06372687979363077  1 1 1 
WALLABY J133801-225524 204.5061192555524 -22.92373544526665    6970.7  19315.110804105017 0 103.72770932387154  69.2  1.2 110.04726224783862  86.39680728952086  135.22765403882573  53.24511865949591    40.74431674753069    67.58438641175331  197.95533141210376  13.502975823775945  13.502975823775945   5270.077555158651   1778.7510250491307   1596.783967696695    10.014043167092913 0.0301744230571294 0.032428503002686  10.552518643751585 0.1036082774258257 10.695756278980403 0.07224637933881439  0.07224637933881439  64.81886490244895  0.11935665309984657   0.03849981633195495   0.04457018626476109  0.2809445790500005   0.0619127488515705   0.07262930950053711  1 1 1 
WALLABY J103653-270311 159.221123574065  -27.0532393828248     3548.2  15296.828952000393 1  53.96627585139141  45.3  6.9 109.65375           94.69717578845275  124.28585213532256  27.594740995005917   23.50000085156848    32.279914969420894 135.04089285714284  19.754528591120593  19.754528591120593   1863.2092310636003   588.9055883232295    549.0392324690941    9.34520269710478  0.0257934542235496 0.0274226382690976  9.758335263937177 0.1007403205712034  9.940589017328358 0.06391726342370951  0.06391726342370951  49.70721944246952  0.21147957371088305   0.06187957195936742   0.07821829400870116  0.3427263124991296   0.06666690866681406  0.07668012004924313  1 1 1 
WALLABY J123911+004305 189.797457317405    0.718166631110397   5091.0  36275.05238444904  0  77.60508524095286  52.2  6.4 166.9155737704918  152.7071017202971   179.5300432749382   61.77760921232857    56.334857822359936   67.31015440772768  125.73808946229072  18.68903909294612   18.68903909294612    3883.899276953103    925.1079081856084    919.4626574154203   10.035744797554514 0.0109414942871044 0.0112242913020566 10.32623842450601  0.1405558213590758 10.554530032551298 0.07759895839862097  0.07759895839862097  35.36693864787046  0.11690125447725404   0.030446114286069668  0.036287834217150275 0.40883543794448873  0.0770671198036334   0.09068693374223599  1 1 0 
WALLABY J103725-251916 159.357416781713  -25.3207347083295     3700.5 132059.87481575587  1  56.69580920309424  25.3  1.0 382.2723076923077  372.2373903501697   390.7681575235202  104.75065600605149   101.98360603724105   107.33080490300598  158.55802197802194  87.11540865989723   87.11540865989723    8304.528408609862   4767.249755434687    4782.06708756421     10.324229186459752 0.0085137355086928 0.0086839783109269 11.046935305152706 0.087475950978261  11.145800211421337 0.06819614202359148  0.06819614202359148  18.613128098635336 0.10368811110354134   0.021321706083237125  0.024930157711853026 0.20359295390130883  0.03353829000466683  0.03872837718089415  1 1 0 
WALLABY J124232-012111 190.635105299422   -1.35304855724323    1111.8 128639.7290558924   1  14.5544165198959   67.6  3.2 320.86786967418544 287.0300252929901   345.5512518587194   22.541817708516703   20.14240785103468    24.359712893866792  86.81353383458647  11.517029224382863  11.517029224382863    978.4674271656976   208.7163392504099    233.95801108262697   9.13172110431838  0.006048304162137  0.0061337283719282  8.694783533146602 0.1503793869986092  9.366149127801428 0.028211535208079397 0.028211535208079397 46.907116417091785 0.3546447606692351    0.04875041323628581   0.04788205295731551  0.7868749955791313   0.060372790611918116 0.06400394116013593  1 1 0 
WALLABY J131840-150339 199.6667382600184 -15.06106840509361    3182.0  13863.64154812175  1  45.48864303631345  79.3 10.6  68.73268722466959                                         13.637875883545355                                            84.54669603524229                                            576.5186734462353                                             9.154039672990102 0.0308363747245845 0.0331943519021429                                                                                                                                                                                                                                                       0 0 0 
WALLABY J125939-145813 194.9143508794794 -14.9702942752764     4945.9  31398.15870561755  1  68.91063667162635  77.2  1.3 156.6153982300885  129.3776095141858   188.56202493954996  51.35440737661706    42.04541548742797    62.79664718558966  179.21769911504427  11.181271035328011  11.181271035328011   4601.809364726983   1312.4297195116185   1121.2718275988407    9.869833093892495 0.0253570978519679 0.0269299265690499                                                                                                                                                                                                                                                       1 0 0 
WALLABY J133949-220132 204.9584213559631 -22.02556413308159    5839.8  21135.322911049647 0  87.56482202653028  67.5 13.1 118.99251184834122  68.28099405036676  145.49319933623963  48.88358873942526    26.039371744833826   61.43648850050896  142.7592417061611   18.853606431079704  18.853606431079704   3489.292030158093   1356.8371970688218   2091.4275192753776    9.906024614849382 0.0234763909745669 0.0248183253956923 10.30482068243778  0.0661719409830485 10.492041418841321 0.0423174653752767   0.0423174653752767                      0.12351144905903254   0.04697808617892984   0.029201091346263808 0.35020066344222667  0.05094164243361009  0.05643677310312246  1 1 0 
WALLABY J131706-161516 199.2758863498761 -16.25452054297091    2635.0  37578.79858716392  1  36.9887389046927   77.1  3.6 172.08126315789474 139.40792034580824                      30.386131451524967   24.4137909001748                        135.55684210526314   8.179552234616654   8.179552234616654   2059.52401168207                          529.068287266956     9.407438329543997 0.0141384368728445 0.0146142464275182                                                                                                                                                                                                                                                       0 0 0 
WALLABY J131206+052832 198.0262766311709   5.475565397811479    916.0  17325.694457534217 1  11.4714831418921   56.0  2.5 110.72180379746835  97.78888763168528  124.50861822384611   5.927480798378155    5.176304650317662    6.874145151265096  32.01786787449359   6.093036076518303   6.093036076518303     94.89264851553476   33.21326425980733    30.08370650322975   8.054286182447493 0.0393685170149744 0.0432962511003012  7.559208599911713 0.1371757298486189  8.276959058353627 0.03309791094191539  0.03309791094191539  64.92726304072583  0.5378289258510989    0.08293847309073688   0.11392425528084109  0.8084643845320527   0.12938760869491756  0.14877524353868157  1 1 1 
WALLABY J170303-614604 255.765860491515  -61.7678991069747     2719.2  85238.83267118542  1  31.17072696316486  34.8  3.6 251.93473053892217 242.50299358189235  263.9533289228145   37.80143739790242    36.365499304758686   39.82411497137216  140.41077844311377  15.026225223645849  15.026225223645849   2653.864625654056    426.00932237437297   384.8170487864314    9.614487744246867 0.0099358008644152 0.010168445212674                                                                                                                                                                                                                                                        1 0 0 
WALLABY J133041-233009 202.6741234209146 -23.50271564864846   12874.9  15900.51841130816  0 188.15211565199144  70.4  2.9 110.0292576419214   80.29097680599922  134.7334752849696   96.5644680287634     67.93578405423422   122.13800200250532  231.39934497816597   9.994126811101063   9.994126811101063  11172.477325010448   3441.388274613366    3794.868129109472    10.446785884873082 0.031589407739105  0.0340686476960669 10.945068436619776 0.1064589448830535 11.099978797407969 0.0721022802086626   0.0721022802086626   65.01959936167346  0.09746674897607856   0.03581452895314126   0.03428384503623735  0.3000135403627835   0.06694112815292429  0.07866461484707846  1 1 1 
WALLABY J104000-292445 160.00144126659   -29.4123101423682     3758.7  17601.02900669791  1  58.822798310578925 71.3  6.9 119.13629032258063  83.22584086720803  149.10669284581465  32.88055091816143    22.13880539043613    42.30663784134675   93.61370967741937   8.176154457020223   8.176154457020223   1539.0351738431843   575.6237137799976    637.2055551000001    9.48098580911941  0.0200521292094144 0.0210229773260106  9.57486103477452  0.255743835696288   9.894502771377335 0.10452145935997059  0.10452145935997059  70.29014694688891  0.2004335947661639    0.08824783853762619   0.09211341996583304  0.520974907516549    0.13494327968715883  0.16759687967713718  1 1 1 
WALLABY J130148-114530 195.4534648419815 -11.75856299082241    5934.1  23983.61742375643  0  89.4749927742455   66.4  2.9 132.59030303030303 117.58372788995554  149.730883623719    56.024321737440246   49.3181846371865     64.62450415650473  134.0530303030303    7.858977811053943   7.858977811053943   3755.1150497878975   796.5872079241644    669.6359506652406    9.979674420595156 0.019892649756299  0.0208477457010811  9.978685106764711 0.1318231017808946 10.35032157368277  0.052017124615518995 0.052017124615518995 72.30857107238938  0.1823376044537889    0.03944195746709859   0.03738001161703459  0.5750248527126475   0.09065283790391025  0.10144384294619324  1 1 1 
WALLABY J125549+040049 193.9563512714917   4.013832697981899    703.4  78543.21821389975  1   8.596385672373854 56.9  5.8 215.62480431848851 199.3491233098504   230.911297135474     8.89906678027542     8.213539859563573    9.603228753977884  72.84439946018894   8.569312496320865   8.569312496320865    324.1235876826401    63.776570131432685   63.09784050942757   8.460096864031623 0.0089698200558974 0.0091589947291144  7.843898308824674 0.1852742496208526  8.66203781130164  0.024259522368206277 0.024259522368206277 62.764681338915736 0.6584287722581696    0.08981085782106817   0.08536118901406532  0.8479940816518728   0.06340456877889859  0.06679016760509673  1 1 1 
WALLABY J125451+023900 193.7142210285405   2.650154335472928    936.6  77866.27661485808  1  12.029789512741212 60.2  7.5 191.63780055917988 170.54900067961864                      11.038901784988134    9.791666643287872                       77.16104380242311  11.56712682452744   11.56712682452744     425.8865920810581                        111.96317117555772   8.748221853933794 0.0216885766175654 0.0228288964057803  8.676255933601555 0.1379093433435168  9.0901100039501   0.049259687644402916 0.049259687644402916 45.3417169409453                                                                    0.6143920938903233   0.0958094179390363   0.10695277667576068  0 0 0 
WALLABY J130947-101916 197.4481698050118 -10.32117640611391    1211.1  47504.37900428796  1  15.553827568235333 48.4  8.0 214.1186650774732  197.4823631392959                       15.986785238077436   14.718723418267077                      107.1797377830751   29.877123929007183  29.877123929007183    856.7297249057377                        306.7748485622328    8.756764593932557 0.028950118058086  0.0310186448488458                                                                                                                                                                                                                                                       0 0 0 
WALLABY J104059-270456 160.247074894085  -27.0823217307486     4742.0  34553.75942401638  1  74.44605985413995  59.1  0.3 158.88042203985933 150.84302409505096                      56.312281480189455   53.35533473603619                       199.047245017585    12.596480610249962  12.596480610249962   5604.402244643242                         648.9543324357847    9.97853512823306  0.014964799317207  0.0154989112510168 10.813603505171494 0.1093631654089293 10.891829281848043 0.0893574880320056   0.0893574880320056   59.30885234159823                                                                   0.16483127382051416  0.03623599264175433  0.04364435697637338  0 0 0 
WALLABY J130314-172514 195.8118843077678 -17.42071223160784     740.5 594935.2414391376   1   8.636599573997346 78.2  5.0 584.791724137931   491.5565996245234   655.0752664209507   24.453793290204285   20.54378439614462    27.421711669207     61.317241379310346  6.498694194719331   6.498694194719331    749.7195729076079   170.45114606665894   199.33434182311194   9.343511653183526 0.0023459346731922 0.0023586755958167                                                                                                                                                                                                                                                       1 0 0 
WALLABY J123026+041450 187.611364645235    4.24723619354071    2430.2  50571.018891496016 1  38.64923982311164  62.2  0.2 186.38789699570816 170.97933409716762                      34.46937970446527    31.54051963777057                       158.31673819742488  10.168252710334766  10.168252710334766   2728.539881249729                         407.0904679996421    9.57454000524192  0.014542909847794  0.0150468207278571 10.204964470972536 0.128674782190779  10.324273730477637 0.0941584872321215   0.0941584872321215   60.41313485140469                                                                   0.24021495588060238  0.0547323147210532   0.06662584646690023  0 0 0 
WALLABY J123949+014016 189.957738176046    1.67115272237587    1217.7  12529.62165596639  1  20.499027864389458 62.3  2.4  97.23945945945944  79.11398414832524  115.80089908130644   9.19243862959999     7.275293433942133   11.411567201929849  52.2945945945946    6.4284691040422794  6.4284691040422794   240.3574257353111    87.57086838222985    79.67481925354531   8.41776087754498  0.0245853207946815 0.0260610490793329  8.893844458720231 0.1473376862299398  9.055534762980928 0.09618964235056815  0.09618964235056815  57.750206889355866 0.22379745298140083   0.08292138330372201   0.0934510740553675   0.3108564500214577   0.07886714085189468  0.09629497742758485  1 1 1 
WALLABY J133329-211151 203.3744347221712 -21.19711017054754    7093.9  16031.845256990944 0 105.57429095639802  46.0  5.9 103.74309704060563  94.38010549811966  114.24114250047226  50.83104131094292    45.801946450852725   57.96674366989544  142.08740536820372  28.159059476637307  28.159059476637307   3611.225386017928   1222.6238745987926   1072.962677777517     9.94845624774698  0.026314517422179  0.0280123800389411                                                                                                                                                                                                                                                       0 0 0 
WALLABY J124508-002747 191.284516983301   -0.463223291647308   1518.8 414018.60133035306  1  26.29624015094187  74.5  4.6 427.83846666666665 349.9688731915771   486.8250918293411   54.40986415077706    44.452479728852005   62.03471896501199  184.567             24.45944601079325   24.45944601079325    5021.132698358235   1369.0658565747124   1584.3198526259841   10.153163557182046 0.0030785524931662 0.0031005311007756 11.005978675055868 0.1202035512197783 11.081328694935948 0.09868804202317705  0.09868804202317705  64.1684174424063   0.03776908002417792   0.01174307943320168   0.01310823958772597  0.15928270804545566  0.033502269517842014 0.04177871558207472  1 1 1 
WALLABY J131321-185558 198.339349303448  -18.93288961256165    6147.0  18861.3388617239   0  92.31853218204624  42.2  3.2 108.57955445544556  96.64064595569477  120.36127174626476  46.70546615879608    41.1168189176856     53.450412932385184 198.9795385053211   42.34997896471212   42.34997896471212    4646.716050976568   1660.0409528069013   1545.0009791336436    9.902506687990863 0.0228206480920931 0.0240866228450595  9.828500063815232 0.1446144446023574 10.243609061955642 0.051278975793882964 0.051278975793882964 52.92432303428253  0.2165455231528085    0.045283968487142764  0.0638501207176668   0.6155047297243877   0.10005624908090953  0.11224093913848332  0 0 0 
WALLABY J165103-600109 252.765979868106  -60.019243869142      5797.5  18968.857637806555 0  83.61998926794982  55.2  3.5 124.9804608294931  113.99454404954146  133.75359667136397  49.18584948961389    44.58442021077584    53.881749675046855 170.9304147465438    9.878293149359811   9.878293149359811   4203.67882646039     644.2722031815623    636.1982275586863    9.819017780828748 0.0246327176105385 0.0261143145620916                                                                                                                                                                                                                                                       1 0 0 
WALLABY J132017-144841 200.0726600586841 -14.81156518387092    2911.4  16408.798383298785 1  41.53975481477672  73.5  1.5 110.7807427055703   78.99837868288708  131.8433570284557   21.47652117901472    14.717676799929473   26.3795603407048   100.7657824933687   13.160522635951159  13.160522635951159   1082.0492309194117   388.35041042061954   481.85124286366954   9.148361025188883 0.0282966099356762 0.0302695816616118                                                                                                                                                                                                                                                       1 0 0 
WALLABY J130056-135640 195.2334687062839 -13.94450480275077    2661.1  90585.73844713344  1  38.53918683709751  58.5  9.2 211.064            176.03947957081044  250.00474677109128  39.03545449963605    32.41062203734735    46.627502026703766 137.32857142857142  28.702520975219155  28.702520975219155   2680.341600750009   1081.5104963315218   1015.0973647763744    9.825221311662196 0.0106522132575488 0.010920070443074  10.288961632478317 0.127302335669472  10.45452662916226  0.08282505273790441  0.08282505273790441  54.63040184121922  0.09613512961147977   0.035715438243426705  0.04191243511795996  0.3169775110861916   0.06271669463916116  0.07467157881939972  0 0 0 
WALLABY J133103-150604 202.7644779979298 -15.10124979087575    4218.9  34660.772665566394 1  59.00567187195293  71.4  6.6 148.081788856305   114.603496463436                        41.482931121627225   31.64111445512696                       170.7532258064516   36.18657749148877   36.18657749148877    3541.6721524623463                       1590.8236226037368    9.777982148308402 0.0151271149580267 0.0156730888612024                                                                                                                                                                                                                                                       0 0 0 
WALLABY J130516-172641 196.3173143090456 -17.44484323720395   10737.2  15745.07807725073  0 158.00046905498886  75.7  5.9 102.88523255813952                     162.23319481196435  75.38604639549541                        123.73946562557052  282.3232558139535   13.836287735527025  13.836287735527025  10641.617030659008   7347.17888797185                          10.290817959793303 0.0316339488244441 0.0341204640713481                                                                                                                                                                                                                                                       0 0 0 
WALLABY J131702-104612 199.2588501125245 -10.77025703810503    2831.1  42038.71416299436  1  40.816911201550674 62.9  4.7 161.29690909090908 140.88670511424164                      31.361427540050688   27.24008592109092                       133.51636363636365  10.669355157401085  10.669355157401085   2093.6318817964384                        442.4363774673064    9.541686085769769 0.0161056557684435 0.0167260076169686  9.822809630584443 0.128144612577743  10.054956522205162 0.07064893985265464  0.07064893985265464  66.00790861068973                                                                   0.4140600517414484   0.07723803556540564  0.0894033254593442   0 0 0 
WALLABY J131400-164707 198.5022627245684 -16.78531598868686    3076.0  21224.212142611887 1  43.93580884355966  63.2  2.6 129.98872812135355 113.68656911221984  147.0808978536058   26.9409744411239     23.35764503260243    31.16585229344292   82.82695449241541   7.151405174156877   7.151405174156877   1115.719432008148    271.2997948125615    244.73104293301157   9.308825218692268 0.0214251835531005 0.0225372582850305                                                                                                                                                                                                                                                       1 0 0 
WALLABY J133348-244525 203.4516591985548 -24.75728229085173    4637.3  29981.228749235877 1  64.98643911052815  75.0  8.0 150.1292727272727   69.78346489420508  194.72597308702228  46.34616156824965    19.850789870861085   61.16862673784287  120.6368181818182   16.635338705510556  16.635338705510556   2795.5267332670514  1279.5595655293498   1983.6507167528525    9.798851298187737 0.0204605734480107 0.021472381189417   9.83275169460964  0.176097269443658  10.184669476786482 0.0702982119573008   0.0702982119573008   61.68209955323336  0.20137452927035748   0.1027918999690832    0.07176430331335726  0.555284549846118    0.10853917106880327  0.12571043615992483  1 1 1 
WALLABY J123228+002315 188.117089008668    0.387690503460546   1519.4 205842.95869377776  1  26.465183647172264 58.3  2.3 389.4285714285714  376.61323932979445  401.62132158195936  49.81781492169021    48.16845338484491    51.49475752378751   87.68571428571428   7.476493218627712   7.476493218627712   2184.1553427809604   259.7532326549566    258.54399995126533   9.855242228320378 0.0041873226274002 0.004228088768805  10.256190568292856 0.1273840714065848 10.442658790480337 0.07856911038284409  0.07856911038284409  51.90087845282418  0.0817122865978157    0.016066803334709494  0.018858166309228548 0.3490737619018985   0.061118136235976755 0.07263976331062205  1 1 1 
WALLABY J123554-015112 188.978330936164   -1.85338792699062    6873.4  22293.23610145183  0 103.12208091833747  46.3  6.8 118.16453280318092 104.3707137702104   127.59851401281638  57.140654452596976   49.97806227772446    63.35048680315952  186.32538689561372  42.71346357937127   42.71346357937127    5323.377274174353   1798.8623390689525   1887.6240105105285   10.071232840549428 0.0185820872227253 0.0194128333512964  9.78591988358434  0.1568751621044466 10.342708817244295 0.03955594866192769  0.03955594866192769  60.35039627257232  0.19829399245779086   0.03825122433803261   0.051489835998226346 0.7225331739172265   0.09316384696688089  0.10192879749825651  0 0 0 
WALLABY J131115-180605 197.8129729308706 -18.10155596460206    2742.2   7313.235457702573 1  38.51130909518688  65.3  6.0  66.87441941074523  25.764110870001133  95.0763229076734   11.159118575659038    3.911026951188178   17.653040972558504  64.71958405545928  12.433034852450191  12.433034852450191    361.10675632110105  279.51283329477883   303.91759265270264   8.73164250822042  0.0485815499097004 0.0547086183269858                                                                                                                                                                                                                                                       1 0 0 
WALLABY J104016-274630 160.069876496903  -27.7753163084194     3972.9  63361.91176698958  1  62.3870899943649   42.6  1.5 198.05422222222225 190.6795133108575   208.136381878379    59.21244036181912    56.95481560469004    62.78941352628874  201.63740420819488  26.349886835107753  26.349886835107753   5969.721385694877   1140.7463432852637   1007.7313492340822   10.088374118556366 0.0106761832300072 0.010945262544709  10.758280954402158 0.1196929748782036 10.868428335842832 0.08989183298354497  0.08989183298354497  42.52606222497278  0.09039695042286622   0.020927555697986     0.027139841141015506 0.22401626458678697  0.047323466280646036 0.05723280818126772  1 1 1 
WALLABY J103655-265412 159.233002232362  -26.9029393812255     3235.3  16659.732506070144 1  49.37341168837261  67.0  4.1 110.40668841761828  90.87276213552671  129.99242254903464  25.43358513172025    20.532570576536997   30.90828168122498   97.61876019575855   7.320523505026972   7.320523505026972   1241.3975239459048   360.3101236922559    332.3090611761096    9.30501068844796  0.0237210162501408 0.0250918869963943  9.2562600776836   0.1422735872050609  9.655998432735423 0.052453832301985415 0.052453832301985415 72.97520392101329  0.271133293671922     0.06552586003675955   0.08050724351834126  0.6016529136345872   0.10043113316968984  0.11302281159442347  1 1 1 
WALLABY J131920-145037 199.8357254341059 -14.8438671894404     2749.3  60039.89969912626  1  39.15891956013665  80.4  4.1 226.9061318051576  147.44462317394184  283.572130731317    42.69942382681434    27.406473134613297   53.76012446746373  180.8352435530086   10.597068950243523  10.597068950243523   3860.780353647555   1226.3266163235871   1608.9966007483752    9.660457748004804 0.0104907512546503 0.0107504504356263                                                                                                                                                                                                                                                       1 0 0 
WALLABY J130618-173039 196.5768410869774 -17.51096062271869    1468.9  59793.43833624055  1  19.18737138484569  49.8  1.2 193.2677551020408  185.41272396561075  203.9660675191899   17.760416821980307   17.020366327348277   18.92214048919842   46.39109461966605   6.855879434179591   6.855879434179591    411.9625886365985    87.82845450004645    78.04751447603859   9.03904087976566  0.0102395285339298 0.0104867913905195  8.388011697920492 0.1458450361972083  9.235864075208426 0.019140559305593996 0.019140559305593996 51.68725558377551  0.2512305969377437    0.02369543317759842   0.020651484191260578 0.8580460039007297   0.0569890859973941   0.05963335634054278  1 1 1 
WALLABY J163518-581311 248.829061159724  -58.2198488948826     1552.9  62677.81612414264  1  17.98166364244513  53.0  6.9 278.5407488986784  249.7775857875889   298.08230649223367  24.14123004469836    21.61735163136148    25.953142636990897 134.4733480176211   15.703033296147604  15.703033296147604   1623.1760146870868   311.37224590136105   359.2424597163342    9.003129984066392 0.0214936166036334 0.0226129939470514                                                                                                                                                                                                                                                       1 0 0 
WALLABY J122932+005020 187.38498504791     0.839137790751842   2236.3  10576.545108504604 1  35.98690521207023  81.6  8.3  71.19968911917098                                         11.26563088288251                                             56.17772020725389                                            316.4387298483861                                             8.832989214657434 0.0186709210284838 0.0195098097592865  8.276537699287307 0.1773229842306931  9.044558904412984 0.02814958595562267  0.02814958595562267  80.55551279202176                                                                   0.8294000911176328   0.08695531992016318  0.09364828814061381  0 0 0 
WALLABY J125548+041805 193.9523167650541   4.301583675537505    756.3 356848.02019978326  1   9.28566331873779  66.0  6.7 456.80064          329.7019322379172   542.0688343995809   20.519911955388046   14.780990865605837   24.393577159192382 114.5384            24.289186906893033  24.289186906893033   1175.158941755509    471.04769568841584   577.8694080736599    9.184465546133469 0.0044412708211893 0.0044871587230854  9.183259574834791 0.1048401999739976  9.55502063838764  0.04154296042599093  0.04154296042599093  64.24948996486114  0.32471463900896297   0.08403587346952528   0.07351645977984501  0.5751467581951218   0.058318669839705246 0.0637068866905981   1 1 1 
WALLABY J100748-430145 151.9515847040315 -43.02939541636121    6258.4  15074.932998230966 0  93.5410554727332   34.7  2.3 102.5131475409836   91.04421532900216                      44.45438312400074    38.98261801936889                       127.3427868852459   19.87537711221854   19.87537711221854    2830.472518137349                         790.1687232429086    9.81661631123715  0.0417308251523174 0.0461711306288545                                                                                                                                                                                                                                                       0 0 0 
WALLABY J101331-434904 153.3795323541981 -43.81792670205889    4216.0  36555.5697789945   1  62.29892423663544  50.2  1.4 160.4071557788945  149.9351567890988   172.32133417477309  47.593467879069685   44.36967761880512    51.84924512676658  170.61386934673365  13.258508250222224  13.258508250222224   4060.05285523878     678.5565049193461    590.5208583986913    9.848271041079238 0.0209554551251649 0.0220180820206312                                                                                                                                                                                                                                                       1 0 0 
WALLABY J123244+000656 188.186667658187    0.115682284025391   1130.0 624307.3647482861   1  15.033890979897084 84.7  2.5 668.2091588785047  505.1382234972516                       48.65417830582778    36.75266419699535                       121.4411214953271   30.646673986171834  30.646673986171834   2954.30898944667                         1468.210980736424     9.845897640087422 0.00172700025748   0.0017338952137073 10.344417106029619 0.0999855145287913 10.499256402920848 0.06751363323807524  0.06751363323807524                                                                                      0.299898991737965    0.044368205376561144 0.05163985403628956  0 0 0 
WALLABY J130515-165316 196.3144249735851 -16.8879611922462     2836.0  30142.914746626226 1  40.471728571345295 61.0  1.5 141.78470588235294 130.02682601151267  152.30233945373735  27.190027992710014   24.82451958017915    29.738303413042875  99.08235294117648   8.497195162688474   8.497195162688474   1347.025975027081    241.76404946088235   232.70955687436265   9.389845141485022 0.0167274802180816 0.0173976625224998  9.243483035008877 0.1480163612452472  9.704533969480885 0.046512733142337837 0.046512733142337837 63.2419146218426   0.2579140491694498    0.03661018667216185   0.04769912692876796  0.6541011918957403   0.09114760769867061  0.10067783770831772  1 1 1 
WALLABY J100351-273417 150.966205246492  -27.5715028775967     2788.2  81203.59147762827  1  45.3513533318465   40.1  8.8 242.9005649717514  220.0378091040888   262.1925976895336   52.99749403032861    47.92780726628452    57.55370086296828  106.70078270172873  71.23638371931874   71.23638371931874    2827.437047133129   2130.7503280502046   2158.1446833414457    9.919112129186043 0.0166018882815759 0.0172618448778756 10.683077502390189 0.1013967888888061 10.773854138247463 0.08041380743224558  0.08041380743224558  48.99419049471459  0.09605773131298603   0.04324240930844983   0.05047342466754688  0.18862174547796412  0.03895684114037919  0.04601576001931768  0 0 0 
WALLABY J164740-600851 251.920721544703  -60.1475091636648     3270.9  68339.98585802501  1  38.45866459053702  64.3  1.1 204.1234754098361  189.34464750247216  218.4474470408859   37.64608370172073    34.85787589837472    40.63397841954863  131.41590163934427   7.091473543230921   7.091473543230921   2473.6470164259263   329.8115424618989    316.69052450579      9.701019673430087 0.0087384787189677 0.0089179232408724                                                                                                                                                                                                                                                       1 0 0 
WALLABY J165949-584125 254.95777686578   -58.6904970462159     4754.1  45695.43228087101  1  58.56379655668296  35.3  1.4 147.51095541401276 134.4494543031013   155.67597472200154  41.00675859287173    37.21114110577572    43.99464772249652  138.01953882981874  11.459191992367716  11.459191992367716   2829.866954946932    441.14569972291645   496.8868474218898    9.891487625418383 0.011104871378567  0.0113962897917136                                                                                                                                                                                                                                                       1 0 0 
WALLABY J100656-450242 151.7347815011327 -45.04507462855512    3904.0  60285.99657754133  1  58.12835085016457  71.7  2.0 190.1069852941177  169.43741633624353  214.53683386984144  52.903513204519385   46.995410114340906   60.311508702219314 179.55330882352942   8.55194525683904    8.55194525683904    4749.500422130368    891.279026090671     756.623703765788    10.005348836956887 0.0101642662589558 0.0104078642140148                                                                                                                                                                                                                                                       1 0 0 
WALLABY J094524-480828 146.3525983751377 -48.1411600342557      874.9  42001.76297729056  1  14.101596556804957 75.9  4.9 178.30997442455242 125.33539511966228  213.9587416224178   12.016637414664435    8.319649744828553   14.59159852115443   34.60076726342711   6.859264479623436   6.859264479623436    207.8924372368973    85.76046207047936   105.17195206133647   8.618160479463477 0.0144013333810608 0.0148953131839455                                                                                                                                                                                                                                                       1 0 0 
WALLABY J100938-255850 152.408854431818  -25.9806478976782     3070.8  24266.753653377174 1  47.72255164612673  27.6  0.5 111.85738575982997 103.480056090078    119.44162202893834  24.931765126538178   22.913479596568543   27.415854798197664  89.35791710945801  32.99668629231923   32.99668629231923    1113.9253007848372   522.3193557833871    501.5077118422049    9.438815383360938 0.0179438477812858 0.0187173100715476  9.288383170897985 0.2521782232483005  9.752100677483961 0.07196224798972928  0.07196224798972928  42.46982726889146  0.22242086275678483   0.0456694746088594    0.07448225606599074  0.656218506940659    0.1267645179449042   0.1471625464247497   1 1 0 
WALLABY J164219-595904 250.581376879542  -59.9845060585726     5469.9  11434.00234906294  0  79.03961994005913  64.9  8.8  77.01713603818615  39.95166011659538  115.97084719379126  27.181539466741267   10.110347492128746   44.06610050684498   78.38663484486874  15.081747656161548  15.081747656161548   1065.334704350418    866.7345199549475    874.0492054119967    9.550244352417309 0.0418258839872276 0.046287543279547                                                                                                                                                                                                                                                        1 0 0 
WALLABY J133802-175254 204.5119834031337 -17.88176428673797    1355.4 256621.32124537957  1  17.081239639693685 21.0  5.7 370.9751898734177  348.7489955521689   385.49106494723856  30.62062037668512    28.77358674332616    31.899151372669543 136.05780590717302  74.29900516438785   74.29900516438785    2083.0872119841256  1224.5178768010205   1263.1924875478308    9.57068789664356  0.0045352261926883 0.0045830866336853                                                                                                                                                                                                                                                       1 0 0 
WALLABY J130213-145817 195.5552290364467 -14.97150116388425    4855.7  53376.53662177909  1  67.51481587161166  42.1  1.7 210.99050505050505 168.78881839693136  234.7604043245158   68.35989836184953    54.36842620845392    76.68493672463725  145.42727272727274  12.620313024031276  12.620313024031276   4970.696791338668   1036.705470033821    1448.7324761627046   10.082504954712952 0.0150854585949549 0.0156283753918078                                                                                                                                                                                                                                                       1 0 0 
WALLABY J101448-285723 153.700597968613  -28.9565182246176     4195.7  11907.290129363331 1  65.684299409459    75.5  7.7  87.81173184357542                     135.8331358339767   26.28078242766107                         42.990988812114665 198.3240223463687   55.22378033519888   55.22378033519888    2606.055240731754   2382.679750112559                          9.407092468525926 0.030052224651742  0.0322873998187791 10.18451640712266  0.1345604302187331 10.272786175048672 0.10658248219394473  0.10658248219394473  58.34363347640139                                                                   0.18392470238680414  0.05232259001604885  0.06535391847664222  0 0 0 
WALLABY J132148-131222 200.4535705676634 -13.20614993439617    2897.3  59287.63850286212  1  41.46401082059568  50.0  0.9 180.59006789524733 173.6089676623954   186.21278820690085  35.79833887843246    34.3743899318136     37.311409669694925 129.1728172483563    8.718149639146953   8.718149639146953   2312.086142869242    253.7714459893192    248.01538611382668   9.704663159290224 0.012879350019757  0.0132730012113206                                                                                                                                                                                                                                                       0 0 0 
WALLABY J165419-615311 253.582493458643  -61.8865899847349     4512.1  17988.13313001246  1  55.178912438944806 36.4  0.7 116.66690677966102 105.52903960282316  124.71942163301188  30.16062312426877    27.065793055525365   33.12209051783465  153.99026240216227  19.02925845608485   19.02925845608485    2322.2211345594355   514.9857168294685    525.2539935020893    9.434888754658258 0.0259036247406676 0.0275472040767628                                                                                                                                                                                                                                                       0 0 0 
WALLABY J125038+012749 192.661388149421    1.46364600337628    1268.0  15961.25733962843  1  21.084096121960616 81.2  8.5  85.11745454545455                                          8.142253352620754                                            91.59272727272727                                            372.885595356021                                              8.547333463388442 0.0391868959288466 0.0430766520664267  9.165257474113291 0.2193786988475334  9.287602527648325 0.1546700425655967   0.1546700425655967                                                                                       0.24550746626651448  0.09474284117737997  0.1306301689808319   0 0 0 
WALLABY J133440-234722 203.6672049819966 -23.78948427016499    7805.9  17050.382361825705 0 115.6842249704712   28.1  2.5 116.70148148148148 104.654340832353    126.33919231783074  63.25270593425554    56.23236016518182    70.35645293234204  170.7191358024691   34.05045354490287   34.05045354490287    5399.223647131908   1683.2644367382413   1676.1453438672784   10.054638794123122 0.0307162699455894 0.033055208893197  10.573747676457414 0.1164957360261649 10.722514048185085 0.07970967630152614  0.07970967630152614  31.25419543236212  0.11787208717443294   0.030103955542201383  0.04392587904055277  0.29004041271166636  0.06843898989080924  0.08136935437108546  1 1 1 
WALLABY J132050-232904 200.2102295928549 -23.48439321725803    2065.9  21589.094878676005 1  28.48641447665152  80.1  8.4 102.3301775147929                                          13.511434519932498                                            64.98402366863905                                            439.0136903202801                                             8.939866401628269 0.0500732705904294 0.0566082667469611  8.615723360081033 0.3894143200470079  9.200911667007455 0.07834270959665623  0.07834270959665623  17.882475046462183                                                                  0.7400967602713442   0.20275359633646664  0.249343794353912    0 0 0 
WALLABY J133314-160715 203.3085043975418 -16.12108730840259    6116.8  49135.04666712874  0  91.68670120033     64.0  2.1 190.5898976109215  163.2538733807874   224.07572845301144  83.66286380730416    71.33207062759749    99.3803128451273   352.0600682593857   16.346788575269585  16.346788575269585  14727.176771387596   3450.5526636895033   2854.399517399737    10.312360456625209 0.0157338909304112 0.0163254049937577                                                                                                                                                                                                                                                       1 0 0 
WALLABY J123530-021940 188.876357507544   -2.32784786170511    7133.4  27513.829237466736 0 106.8435628706621   70.1  0.3 140.4389075630252  121.27120782290054  169.41695701112286  71.0670425505694     60.865032302755786   87.41193647474867  222.18613445378156  34.57092678113148   34.57092678113148    7895.055735686713   3044.231161818892    2361.799372593431    10.193404149947826 0.022297516267244  0.0235045654500183 10.529646775818692 0.3935202546209222 10.739812984123052 0.1989867379779593   0.1989867379779593   67.5284060521951   0.16079853210465075   0.0880133461728689    0.12217764387490873  0.383640929300198    0.1602142211750184   0.24430728314542965  1 1 1 
WALLABY J101441-285221 153.674367606056  -28.8725705546451     1095.2  62390.11294011532  1  18.130621207086847 70.1  8.3 192.03743961352657 145.07088201466303  228.0346262835888   16.672776745177483   12.476041888868629   20.000751764551296 148.6644927536232   13.843572002622759  13.843572002622759   1239.3249488081076   362.78125175372804   427.35812199506216   9.0082975295851   0.0096029671896236 0.0098201151778116 10.427140151502886 0.0805964956889102 10.448933952905115 0.07628453498246834  0.07628453498246834  73.21222985020499  0.04354820209315952   0.014346948461586063  0.013117294577900356 0.04894376170511644  0.008954691786508167 0.010517620735700364 1 1 1 

